Performance limits of spectro-temporal unitary transformations for coherent modulation

We analyse the performance limits of coherent modulation based on lossless unitary transformations, demonstrating that they can achieve high ($>$30~dB) SINAD and outperform conventional IQ modulators at equivalent transmitter laser powers.

==> data/dac_bits_v_SNR_seed_averaged.csv <==
bits,1,2,3,4,5,6
1,-0.166208543550835,-1.60294312172137,-2.87907344228977,-3.30821403859249,-2.92743880326361,-1.75683936526304
1.1,0.491339463867975,-0.836590930219071,-2.35643411906557,-3.1523275544891,-2.78948860148905,-1.41001200354154
1.2,1.1296844520491,-0.0259111890280765,-1.67231450535594,-2.79407598404299,-2.49139850017087,-1.04203026460919
1.3,1.67594467565726,0.768741368048498,-0.862977522250969,-2.29971444212244,-2.15403632682063,-0.632181412312551
1.4,2.06882129682942,1.51126354183767,-0.134834914690035,-1.62698663418449,-1.71645328190926,-0.161777905171242
1.5,2.2795634231931,2.05533941608652,0.599157968506917,-0.931606793890657,-1.21533242318483,0.359110442961685
1.6,2.33542998865755,2.4556938438835,1.25355049210233,-0.213737104788082,-0.616862331452074,0.988024893871394
1.7,2.40897814557893,3.09449145133978,1.93366355315456,0.588674733202725,0.105093736581591,1.62274320354114
1.8,2.60467987925003,3.92240659719438,2.84949221673205,1.41590394397256,0.820250622091102,2.37289168682598
1.9,2.90299562666624,4.79350430801527,3.87773572244351,2.43336511196851,1.66682847829731,3.13465426603333
2,3.2640817302108,5.74751301976646,4.98021209653541,3.3907886659795,2.50706209861856,3.92986967949715
2.1,3.59773400764021,6.58373012199118,6.09567623594496,4.34456436715236,3.53824120554337,4.82946582309913
2.2,3.7629473368445,7.1024582553617,7.12434312776116,5.32243191464041,4.46875571258998,5.67274928048804
2.3,3.79736146753363,7.28578123956665,7.7745730124739,6.26528056155149,5.40175000465412,6.5686281163774
2.4,3.80805592102795,7.59359918489548,8.69580086493573,7.24911883827762,6.30462217867002,7.45776805419321
2.5,3.87101506365212,8.05079192172962,9.62011787373253,8.19657072281379,7.23241866754478,8.39438045692177
2.6,3.97187426887413,8.55151074473208,10.5721241121171,9.06756179633584,8.2181794896084,9.2885070673987
2.7,4.0855595235504,8.96822894188495,11.4603451477377,10.1184705452729,9.19723368785543,10.2472008900006
2.8,4.14953199084508,9.05717740066602,12.0779273496478,10.9765699850438,10.2148825157379,11.1954743262742
2.9,4.17002276389224,9.32703137323106,12.944670432028,11.9399286158026,11.1196633829625,12.085715888106
3,4.20041253607485,9.54845361768143,13.7261596228297,12.9082382203028,12.0438811527107,13.087602809026
3.1,4.24072899185817,9.72998583407171,14.4605791637897,13.7447222716682,12.9141928541469,13.9464738149518
3.2,4.25763792636904,9.78150883994961,14.9703742942597,14.5694953917441,13.847606186326,14.759107988089
3.3,4.28931052827422,9.966282246992,15.6068387513635,15.5126078293843,14.8082868043734,15.6571207858506
3.4,4.31233163312676,10.0802939966728,16.2556748601063,16.4864431108388,15.6867452731218,16.5819907227261
3.5,4.30530495804379,10.1086178083118,16.6965862488816,17.3170901844049,16.5285899254649,17.4988751892818
3.6,4.33582088680473,10.2473592088941,17.3051380258359,18.1541009275756,17.352798399689,18.2710667414196
3.7,4.34923858192539,10.2478802112822,17.611333165029,18.9007236061122,18.123495217699,19.1431469876248
3.8,4.34378859823681,10.3324630841385,17.9863072884723,19.5962855261806,19.0906123397938,19.9981898454665
3.9,4.3694954805919,10.4094591961894,18.3544707389878,20.3112586097822,19.8855438873984,20.8230114301862
4,4.37654574011989,10.476092231915,18.6556562074694,21.1797590754692,20.6605904527807,21.3497271865016
4.1,4.3762153630027,10.4584885345758,18.8466934255205,21.7592761817024,21.4978936469807,22.1559023873328
4.2,4.38702757951616,10.5031090646718,19.1993199412256,22.3299953008192,22.0914295131341,22.9331400123777
4.3,4.38925857047589,10.5462731800374,19.3361556185674,22.8981395622842,22.6896650668367,23.6932676920419
4.4,4.39404620576111,10.5496015348564,19.601847817909,23.4953118427885,23.631043697851,24.4663082216239
4.5,4.40262618496341,10.5874361116349,19.7015698283051,24.0997139528338,24.0378044585308,25.0521752057845
4.6,4.40812737880716,10.5933280999432,19.9099263191317,24.7639425510337,24.6410313033504,25.6867005268188
4.7,4.4088144613329,10.6065972994278,20.0541281430367,25.3762099072177,25.4480524357338,26.3930380829536
4.8,4.41045624128474,10.6253216986477,20.1855024767782,25.8964942532437,25.9046214199971,27.1324944390429
4.9,4.41587653577738,10.6417247061715,20.2475221737717,26.3600517188756,26.5993031139476,27.4401601103149
5,4.4166403853723,10.6391237967585,20.4022356897716,26.893304343305,27.3348844980428,28.1835119986934
5.1,4.41815148438444,10.6599933707215,20.4522488612716,27.2377968620389,27.9277623295175,28.8306558827777
5.2,4.41780476063455,10.6553161613539,20.5385665025531,27.8726463419996,28.5512629524752,29.4164248288184
5.3,4.42244834378282,10.6612971397767,20.6522856725551,28.3393774588467,29.1242302612261,30.1453533161005
5.4,4.4235565605325,10.6705682790747,20.7315226517978,28.7485645142499,29.8130779066861,30.6153278774578
5.5,4.4209853944953,10.673058932555,20.7564057311049,29.2946681530365,30.3035647396345,31.1725944739984
5.6,4.42375096852167,10.6729751611633,20.8233996745566,29.6761095092266,30.8116563513344,31.9152170233768
5.7,4.42409449441549,10.686787671809,20.83191380401,30.1004537248347,31.5921042841552,32.4395759495155
5.8,4.42635561133851,10.6903746334797,20.9046412216911,30.4728089763895,32.0556643567258,33.0950823738139
5.9,4.42609647069651,10.6865137055138,20.9378044171157,30.9216700613011,32.596009433431,33.5802212615271
6,4.42611708448086,10.6954729179382,20.9722585915531,31.2746819840595,33.3193024810147,34.3467904202604
6.1,4.42877531941907,10.6897293579327,20.9901042659825,31.7197739499832,33.7525225616449,35.1049904768998
6.2,4.42650838912266,10.6991725880853,21.003654870492,31.9959946382089,34.5402894658226,35.359386799718
6.3,4.42756364931769,10.6992441925377,21.0375174860973,32.2022074544866,35.0285267879098,36.0560405532721
6.4,4.42714745667645,10.6988027373306,21.0313203967938,32.5485262900063,35.5948939213461,36.7206454909318
6.5,4.42812237298403,10.6979096462821,21.0512301198012,32.8106585239565,36.0759156380033,37.3266897501797
6.6,4.42771153067964,10.7037874334578,21.0657972739153,33.1420795099091,36.6556753804883,37.9366942886756
6.7,4.42921455008366,10.7026099928691,21.0961959087192,33.3907091151495,37.243284646378,38.3752751249467
6.8,4.42916627622164,10.7025335096091,21.1027750219172,33.5252953247656,37.8790193054935,39.2071940949488
6.9,4.42919736478365,10.7061582835221,21.1019584017924,33.7265920802976,38.40124053769,39.6371909303755
7,4.429140571572,10.7064601730995,21.1023295038787,33.9215976077553,38.8646690512909,40.3260279635774
7.1,4.42943104500295,10.7054610757105,21.1198573833455,34.1384770678068,39.3376219905574,40.84919771715
7.2,4.42966151062086,10.7071493030053,21.1262264860757,34.2841771161178,39.8019666330812,41.4599498969018
7.3,4.42889780825012,10.70828784804,21.127857912507,34.3811721321103,40.4829561234577,42.0561421329046
7.4,4.42909561505316,10.7082397392907,21.1326544949742,34.5197124726517,41.0535007406365,42.7169181149157
7.5,4.42889998487982,10.7052701166126,21.1350104186174,34.6501270594899,41.4664669469879,43.2539718457086
7.6,4.42950252259336,10.7075205912194,21.144888928096,34.7076757144565,41.9915981916915,43.7538857566773
7.7,4.42967365993512,10.7077831271201,21.1373650435279,34.765573021744,42.4871344151922,44.3054148209816
7.8,4.42946831908698,10.7059616725985,21.1373346291687,34.8969746274534,42.8645299863532,45.1059060280826
7.9,4.42952242304012,10.7067550338237,21.1448349618024,34.9434566310339,43.3205885089296,45.5195238822934
8,4.42973232262531,10.7083097330556,21.1484240760888,35.0477122446258,43.8004194483316,46.187862100165
8.1,4.4292883723971,10.7080796141384,21.1489439888449,35.118834261814,44.1112505206824,46.6979667910242
8.2,4.42937867756939,10.7082660802549,21.1506342990309,35.1267821962066,44.5270406417151,47.3445240210797
8.3,4.42965401362741,10.7073181593407,21.1511775675778,35.183187287099,45.0229918444052,47.7919279566519
8.4,4.42948991242624,10.7069928070928,21.154734647666,35.2344795469969,45.3074456578587,48.4643353543345
8.5,4.42989150186937,10.7092254376022,21.1563370951429,35.2546584928676,45.5086192506524,48.886555543907
8.6,4.42970648951297,10.709098137717,21.1544162031212,35.2795016979081,45.9601846295157,49.4973493875381
8.7,4.42953967848969,10.7087566789064,21.1631499211063,35.2987819351782,46.1840393506445,50.0483890130768
8.8,4.42951408705759,10.7088625611881,21.154203233916,35.3435859337324,46.4728094449647,50.5944791085628
8.9,4.42965527111314,10.7088601157751,21.1573216851966,35.3509669989308,46.785532887319,51.1886454304205
9,4.42957940969144,10.7083940131138,21.1590629128465,35.3605975713502,47.0384944675554,51.6633269383616
9.1,4.42943774182208,10.7090501130756,21.1579231793093,35.365804777448,47.2358693960288,52.1428817628986
9.2,4.42974864160123,10.7083670820836,21.159571667891,35.3747546230215,47.3990735874829,52.6094155613031
9.3,4.42962909099926,10.7090872025397,21.1547805285902,35.4213931384687,47.5005917845779,53.0472494215651
9.4,4.42988193342699,10.7091635138273,21.1570816321483,35.4105411839422,47.7895673813727,53.5943554174404
9.5,4.42970011982491,10.708881029912,21.1598034345128,35.4055425388566,48.022283057105,54.0437055268091
9.6,4.42977894648199,10.7087613541033,21.1584768742186,35.4316235842258,48.0862471353695,54.5284802878406
9.7,4.42968372802433,10.7086927740064,21.1588831810502,35.4444172858475,48.1628235186264,54.9000577735216
9.8,4.42982487738864,10.7093811081629,21.161241895868,35.4427362577817,48.3147035243094,55.2365558967791
9.9,4.42961558843578,10.7085187994991,21.1599157084048,35.4508756762041,48.4048021896199,55.6315103232257
10,4.42994926935985,10.7086093743638,21.1614907256284,35.4527102711966,48.530823378464,56.0072796775835
10.1,4.42968918390269,10.7090437340055,21.1612193576701,35.4550029480261,48.5326154241602,56.3688483990939
10.2,4.42973409772441,10.7086854963699,21.1601608422014,35.4588791315872,48.642366105949,56.5965280014065
10.3,4.42968392505036,10.709165703944,21.1615569324093,35.4574150504926,48.7759273204536,57.0193263590645
10.4,4.4297588352819,10.7088543806007,21.1619937630468,35.4640650208327,48.8070809468916,57.3346722563967
10.5,4.42981157469544,10.708976942414,21.1608480502909,35.4590040545949,48.8426617432433,57.5117645170294
10.6,4.42971609003715,10.7090203534899,21.1611450220531,35.4605852112803,48.8807481118594,57.7298893873958
10.7,4.42977757319253,10.7091344163036,21.1599027102229,35.4550938875697,48.9540275548192,57.9595141540406
10.8,4.42967406538141,10.7091025971634,21.1608268848287,35.460628894142,48.9787518284474,58.174619124198
10.9,4.42968966167674,10.7090641305668,21.160046015291,35.4658726848314,48.9878148941108,58.4057217907463
11,4.42974456697069,10.7090780335092,21.1610420241817,35.4627507079903,49.013264319103,58.5092483007733
11.1,4.42974759069673,10.7088842210255,21.1616683935076,35.4681992344708,49.0683820544733,58.7127890351595
11.2,4.42980323059517,10.7089496732518,21.1609572305113,35.4695710932578,49.0684937399361,58.845707432498
11.3,4.4298029507803,10.7089870089266,21.1610047762248,35.467819374244,49.0804222708935,58.9273624560762
11.4,4.42972116504246,10.7091384633363,21.1607418661312,35.4690770534458,49.0817249996971,59.0652185256269
11.5,4.42969545701251,10.7089824736968,21.1612877246812,35.4699066000312,49.1008292093623,59.1672008802225
11.6,4.42978533230047,10.7090677703395,21.1611548680772,35.4744280596931,49.1213330343091,59.2627129457363
11.7,4.42976075682083,10.7089232801653,21.1614136510107,35.474839988338,49.128399048905,59.3660912429301
11.8,4.42977921698086,10.7090525221515,21.161606614499,35.4757907105145,49.1322436955799,59.4244860213781
11.9,4.42979849437214,10.7090611628346,21.1607996943473,35.4755729482051,49.1546582254649,59.4636606502521
12,4.42972170062098,10.7090772724763,21.1609927124861,35.4743032211672,49.1609270724309,59.5168069886203


==> data/filteredSNR_averaged_BW_single_carrier.csv <==
disp,1,2,3,4,5,6
0,-2.72777647,-3.179904682,-2.703444519,-3.144761229,-2.798323034,-3.022213756
0.078947369,-0.801687808,0.30465701,1.54599246,2.827761057,4.073400381,5.683282243
0.157894737,0.39738104,2.826827068,5.899777641,9.416322358,13.44535179,17.81685979
0.236842106,1.440698985,5.399667436,10.44429079,16.59485289,23.57283107,31.89924781
0.315789474,2.242301616,7.550558443,14.68845271,23.41167655,34.2063951,45.84196747
0.394736842,3.127172919,9.628276637,18.72819776,29.94103342,43.49476337,56.32680787
0.473684211,3.821930566,11.15078446,22.22565523,36.00522111,51.8841036,62.70764579
0.552631579,4.285771148,12.440207,25.4307899,41.15383535,57.8766564,66.90030677
0.631578948,4.558653542,13.68262245,28.12334668,46.50651931,63.01707346,69.84520979
0.710526316,4.853649687,14.79464821,31.14018147,50.64020966,67.21743478,72.11790232
0.789473684,5.160232915,15.4665865,33.35657481,54.68304488,70.04322102,74.32856146
0.868421053,5.380457398,16.05130028,36.03011196,58.17028414,72.84824785,76.92039554
0.947368421,5.520060722,16.83902731,37.62743419,61.17505066,75.68397645,79.50564993
1.02631579,5.64256119,17.15237529,39.99783078,63.61419656,77.78406529,81.37994338
1.105263158,5.808180913,17.97297904,42.30595553,66.54587276,79.53677324,82.76545392
1.184210527,5.798861318,18.70016565,44.36405251,67.64571578,81.00579184,84.41223744
1.263157895,5.805425185,18.76691257,45.71335499,70.28780549,82.53896782,85.53425589
1.342105263,5.850950308,19.47809058,47.92093491,72.02280119,83.82970183,86.45420758
1.421052632,5.744903843,19.3814102,49.50040428,73.57263043,85.0298612,87.41418397
1.5,5.697656365,19.36502635,50.74317061,74.91691223,86.01904531,88.35818841


==> data/filteredSNR_averaged_dispersion_single_carrier.csv <==
Ts2,Ts,disp,1,2,3,4,5,6
0.01,0.1,1,4.779602385,6.921983984,8.466527419,10.22838174,12.27986696,13.84454662
0.012287787,0.122877873,1.228778727,4.574163811,7.187893039,8.744149764,11.46607938,13.49743255,15.87310864
0.015098972,0.150989716,1.509897161,4.821570784,7.46979735,9.839650262,12.41287616,15.25378285,18.1630031
0.018553295,0.185532951,1.855329511,4.96465102,7.473308049,10.73647586,13.81349917,17.34747483,20.2142255
0.022797894,0.227978944,2.279789436,4.708254082,8.400193525,11.50692064,15.69049393,19.6213193,22.66211898
0.028013568,0.280135676,2.801356761,4.578651484,8.938835027,13.1476257,17.38013699,22.09863792,25.42629289
0.034422476,0.34422476,3.442247596,4.392430883,8.832192918,14.0038713,19.32017527,24.5120029,28.34418659
0.042297606,0.422976062,4.22976062,4.431822752,9.650309882,15.05639136,21.28468335,26.8558377,30.44424863
0.051974399,0.519743987,5.197439871,4.435840467,9.769651082,16.14280146,23.21192397,28.95534976,32.61872211
0.063865036,0.638650355,6.38650355,4.060271745,9.823294606,16.508772,24.48511738,31.07170099,37.38886197
0.078475997,0.78475997,7.847599704,4.403492304,9.836200887,17.97927495,26.26756805,33.7872414,40.37425987
0.096429636,0.964296358,9.642963576,4.066796456,9.869367579,18.63658102,28.37087362,36.95012095,45.48460025
0.118490685,1.184906851,11.84906851,4.226455823,10.53828202,18.96041793,28.54565399,36.79083012,48.31755206
0.145598833,1.455988332,14.55988332,4.30424948,10.3449048,19.43114707,30.37887541,42.07144765,51.94520776
0.178908749,1.78908749,17.8908749,4.355234474,10.8103808,19.91577579,32.16178309,43.75180716,56.43524971
0.219839265,2.198392649,21.98392649,3.987532827,10.39883392,20.36461681,31.96160305,47.54246758,57.26807233
0.270133812,2.701338121,27.01338121,4.355198863,10.782665,20.46200911,34.37218133,46.99527086,58.98325708
0.331934682,3.319346818,33.19346818,4.381771992,10.60703166,20.82248748,34.61220906,48.77296167,60.15737666
0.407874276,4.078742759,40.78742759,3.966452722,10.89725423,21.04457184,34.77164498,49.90269966,60.6820222
0.501187234,5.011872336,50.11872336,4.034949647,10.96544501,21.1526323,35.66028956,50.50667861,61.36321085


==> data/filteredSNR_lower_BW_single_carrier.csv <==
disp,1,2,3,4,5,6
0,-2.91298708086056,-3.54851945834737,-2.96940082907452,-3.48558672527746,-3.02573395058741,-3.17607074621404
0.0789473684210525,-1.04743818394912,0.156458429047127,1.31760922469598,2.52902392242817,3.74985702386617,5.21558045809169
0.157894736842105,0.136084776714486,2.46213340792825,5.43803865080967,8.98557631186432,12.8773926453514,16.8316048146457
0.236842105263158,1.13646801486338,5.13827853774737,9.91400892653561,15.8544973364307,22.5899323596555,30.6064961036906
0.315789473684211,1.94731332533377,6.72717648718066,13.7211174187646,22.5628596964892,32.730129317593,43.9671707321156
0.394736842105263,2.6990415608514,8.8457736955888,17.9325180070776,28.2747220499764,42.5425385073112,55.3116530285062
0.473684210526316,3.42153650255064,10.863040046757,21.1412164331555,35.008065562357,49.1157708176506,61.7084516673866
0.552631578947368,3.78649859534253,11.9011659704672,24.6077565067082,40.201358799901,56.6233773603543,65.4271334328044
0.631578947368421,4.11485184883254,12.8722661778714,25.8291229181742,45.1510455416623,61.4349345442597,69.057246956413
0.710526315789473,4.12999908506621,14.1523440675102,29.4913126783617,48.9536837785974,65.6829896864724,71.4719945071247
0.789473684210527,4.60804875155345,14.9203051215872,29.9677803191919,52.1800544489566,68.3695624542123,73.5497569729928
0.868421052631579,4.53658069303201,15.1965837039376,34.1595315068592,55.7234616588994,71.5607007025702,76.0269690997993
0.947368421052632,4.83962626498811,15.5811601284843,33.7327208245377,58.774904002377,73.4710866636944,77.8958598167611
1.02631578947368,4.87746050249934,16.0390620386226,35.8642548601353,62.2432951624026,75.8854840105534,80.098882894259
1.10526315789473,5.00129124660724,16.7647739390966,40.3478834240398,64.9104612892396,77.4334124601239,81.2019892892671
1.18421052631579,5.0351798027275,18.1138212900884,40.1469949003931,66.0457628449759,78.9512064221342,82.9160741527134
1.26315789473684,5.02807533245722,17.7092684028743,43.2540265451763,68.0909838980226,80.8622667232165,83.9349911130635
1.3421052631579,5.26550728826304,18.1523610727163,44.0935629949655,70.0436447794025,82.0516080378185,84.8115077132204
1.42105263157895,5.06873833724045,18.0349233861674,47.3200899044625,71.5073633658281,83.050689648959,85.6393596278152
1.5,4.94415243757195,17.941678816395,48.0441359956274,72.8114259656457,83.8484937105356,86.0862847247902


==> data/filteredSNR_lower_dispersion_single_carrier.csv <==
Ts2,Ts,disp,1,2,3,4,5,6
0.01,0.1,1,4.516247751,6.460154317,8.126856652,9.712352123,11.83076539,13.41814027
0.012287787,0.122877873,1.228778727,4.188532905,6.934177319,8.23043289,11.08194669,12.92179697,14.97320223
0.015098972,0.150989716,1.509897161,4.485818606,7.201438306,9.40237227,12.03384056,14.47375591,17.52500802
0.018553295,0.185532951,1.855329511,4.496269876,7.039698323,10.39181388,12.55176468,16.36430164,19.08291927
0.022797894,0.227978944,2.279789436,4.439745355,7.753193193,11.0845752,14.88309584,18.72127853,21.28528616
0.028013568,0.280135676,2.801356761,4.20412808,8.483040346,12.53537628,16.54142866,20.48125767,23.67960248
0.034422476,0.34422476,3.442247596,4.101260037,8.516016242,13.39340609,17.93248665,22.73736191,25.02018757
0.042297606,0.422976062,4.22976062,4.131440962,9.013795403,14.20881882,19.71643843,24.55861494,26.15717822
0.051974399,0.519743987,5.197439871,3.995488334,9.426887353,14.84377942,21.86386856,25.26758525,27.74746468
0.063865036,0.638650355,6.38650355,3.625195472,9.333321868,15.72578147,22.26768278,26.26608803,29.06257408
0.078475997,0.78475997,7.847599704,4.079511345,9.420875682,16.81875808,22.70397733,28.10539328,30.87183603
0.096429636,0.964296358,9.642963576,3.637971309,9.03049786,17.84965674,24.71561873,29.27757308,33.51627128
0.118490685,1.184906851,11.84906851,3.852620903,10.13643644,17.83368074,25.7065866,30.57091348,35.8574861
0.145598833,1.455988332,14.55988332,4.05578156,9.629536814,17.85653528,25.38693204,30.99185328,40.67462331
0.178908749,1.78908749,17.8908749,4.027731145,10.54950643,18.30410584,27.12674383,33.13051125,49.82637315
0.219839265,2.198392649,21.98392649,3.603963852,9.820463214,18.71019667,27.18983958,38.07116223,52.83008271
0.270133812,2.701338121,27.01338121,4.067466945,10.41919091,18.98340997,29.7676148,43.35129981,57.38219948
0.331934682,3.319346818,33.19346818,3.970324318,10.25483463,18.77727922,31.51712902,46.34511348,58.81513252
0.407874276,4.078742759,40.78742759,3.485847993,10.10558676,19.10687499,31.14102959,48.35630594,59.16341751
0.501187234,5.011872336,50.11872336,3.771417179,10.56260837,19.78718995,32.83280374,48.44692585,59.28186751


==> data/filteredSNR_upper_BW_single_carrier.csv <==
disp,1,2,3,4,5,6
0,-2.329696769,-3.001987133,-2.233075415,-2.942094345,-2.482600853,-2.862050195
0.078947369,-0.606742022,0.471619732,1.788163659,3.227411769,4.381474507,6.094310736
0.157894737,0.733010381,3.151548734,6.153717096,9.911640365,14.0970946,18.84954444
0.236842106,1.77360256,5.709430087,10.93475985,17.60554379,24.41593707,33.58031284
0.315789474,2.500175238,7.902270797,15.7444014,24.37228772,35.76404487,47.68649358
0.394736842,3.498826349,10.03776289,19.73001046,30.83746287,44.69437321,57.65359576
0.473684211,4.185046886,11.3396719,23.08614569,37.01622851,53.56083247,63.75779029
0.552631579,4.918330171,12.8745056,26.33311397,42.09325558,59.12606727,67.53020242
0.631578948,5.07809516,14.10634339,29.4358504,47.52302029,64.43789255,70.84057349
0.710526316,5.453199904,15.2842827,32.57248115,51.9151826,68.64898199,73.12675898
0.789473684,5.720019235,15.94914553,36.06807442,56.81038895,71.54732261,75.17283251
0.868421053,6.132734994,16.59037014,38.01427204,60.49483616,74.75372386,77.57725267
0.947368421,5.973693025,17.39308912,39.75927085,63.00468886,78.05185143,80.8357986
1.02631579,6.325248339,18.13498579,43.12818682,65.14527179,79.91874538,82.91408676
1.105263158,6.408342523,18.67810195,44.88120754,67.84645487,81.61740539,84.2211056
1.184210527,6.382785286,19.32648095,46.47923836,70.2168853,83.4986098,86.06674047
1.263157895,6.322887943,19.40730961,48.09559362,72.13061536,84.65629839,87.49167077
1.342105263,6.477867176,20.3876531,50.78975706,73.60717109,85.65916317,87.92732236
1.421052632,6.334225858,20.4500535,51.27518724,75.80398796,87.09661436,88.81805415
1.5,6.332044013,20.65359882,52.63758645,76.84681774,88.48698357,90.67567634


==> data/filteredSNR_upper_dispersion_single_carrier.csv <==
Ts2,Ts,disp,1,2,3,4,5,6
0.01,0.1,1,5.107678661,7.26155606,8.80214723,10.54192572,12.7009135,14.52193089
0.012287787,0.122877873,1.228778727,4.89684647,7.678294134,9.237812739,11.79323134,14.08652787,16.37112179
0.015098972,0.150989716,1.509897161,5.218334718,7.762381814,10.33327141,13.22707632,15.87432074,18.70952848
0.018553295,0.185532951,1.855329511,5.384964378,7.776771688,11.16688499,14.43520434,18.29696656,21.42141979
0.022797894,0.227978944,2.279789436,4.946000904,8.930350605,11.99008974,16.02462027,20.80144278,23.74625473
0.028013568,0.280135676,2.801356761,5.15417731,9.393740334,13.77512109,18.22760769,23.23260796,26.53472098
0.034422476,0.34422476,3.442247596,4.810095766,9.133372818,14.97035016,20.09611365,25.60054457,30.9450252
0.042297606,0.422976062,4.22976062,4.782760313,9.977520254,16.3526256,22.55806147,28.48673893,34.43417443
0.051974399,0.519743987,5.197439871,4.742858788,10.19785381,17.07984028,24.79597587,32.20133977,37.55013574
0.063865036,0.638650355,6.38650355,4.27008147,10.6124039,17.86113726,26.3894163,34.30614403,44.08877763
0.078475997,0.78475997,7.847599704,4.725240681,10.48040553,18.61804053,28.77494974,37.69455885,46.59229235
0.096429636,0.964296358,9.642963576,4.527473409,10.50439713,19.63007416,31.0907944,43.08590194,51.62629279
0.118490685,1.184906851,11.84906851,4.582937781,10.91786921,19.81780337,30.72324322,40.43152472,54.75591243
0.145598833,1.455988332,14.55988332,4.810606423,10.97294601,20.10189999,33.08575296,47.87236049,55.89478367
0.178908749,1.78908749,17.8908749,4.593105625,10.98352777,21.80860664,36.07249948,48.10551588,59.1879191
0.219839265,2.198392649,21.98392649,4.517710282,11.03518337,22.44550431,34.77346222,51.83622939,58.86706875
0.270133812,2.701338121,27.01338121,4.639230261,11.07813042,21.50418353,37.27055642,49.51660744,60.95578462
0.331934682,3.319346818,33.19346818,4.710529859,11.52326772,22.46564198,37.22014026,50.97510043,61.79228576
0.407874276,4.078742759,40.78742759,4.269928091,11.95952964,22.20032808,36.94694675,51.02609168,61.91295632
0.501187234,5.011872336,50.11872336,4.501250559,11.371245,22.36316422,37.32548987,51.59304745,62.88026906


==> data/laser_power_2dB_loss_0.3_Vp.csv <==
laser_powers,IQ,1,2,3,4,5,6
-30,-0.695830064084358,4.23060788271393,9.35300878284581,12.3137813960359,10.9495531597893,8.96859657689778,6.96907051042499
-29,0.304169935915642,4.27850698613775,9.60626486201993,13.1608326617429,11.94451344843,9.96846620718884,7.9690628411794
-28,1.30416993591564,4.31693615043407,9.81861176594314,13.9764314458084,12.9381812932288,10.968302089055,8.96905318619225
-27,2.30416993591564,4.34770666630344,9.99508299703887,14.7559473472785,13.9302292331257,11.9680954886186,9.96904103131689
-26,3.30416993591564,4.37230549346691,10.1406088276775,15.4947595707989,14.9202491188353,12.9678354131783,10.9690257292882
-25,4.30416993591564,4.39194521332054,10.2598214063292,16.1884993359628,15.9077335190086,13.9675080278615,11.9690064652591
-24,5.30416993591564,4.40760939327476,10.356931121306,16.8333191187562,16.8920535615597,14.9670959221197,12.9689822134159
-23,6.30416993591564,4.42009244496681,10.4356647336089,17.4261589322823,17.8724329299401,15.9665771877051,13.9689516823643
-22,7.30416993591564,4.43003382276045,10.4992511376899,17.9649753671624,18.8479179586707,16.9659242601335,14.9689132463807
-21,8.30416993591564,4.43794685543924,10.5504400596673,18.4489016069535,19.8173441622823,17.9651024636902,15.968864858872
-20,9.30416993591564,4.44424273371436,10.5915408718017,18.8783157117326,20.7793001417111,18.96406818526,16.9688039434441
-19,10.3041699359156,4.44925026668747,10.6244715666147,19.2548078397151,21.7320906863621,19.9627665841061,17.9687272567897
-18,11.3041699359156,4.45323202717655,10.6508108590099,19.5810518221024,22.6737020337103,20.9611287225355,18.9686307161128
-17,12.3041699359156,4.45639746629637,10.6718488888775,19.8605999356006,23.6017735834877,21.95906797553,19.9685091819309
-16,13.3041699359156,4.45891351596985,10.688633917051,20.0976295205641,24.5135816754204,22.9564755452779,20.9683561847379
-15,14.3041699359156,4.46091312885011,10.7020137621354,20.2966744009759,25.4060419384434,23.9532148686747,21.9681635810461
-14,15.3041699359156,4.46250213689919,10.7126716123611,20.4623720490951,26.2757366674834,24.9491146622234,22.9679211206164
-13,16.3041699359156,4.46376474702132,10.7211563820403,20.5992499975445,27.1189721506837,25.9439603000548,23.9676159020207
-12,17.3041699359156,4.46476793662891,10.7279080723921,20.7115646201351,27.9318676441097,26.9374831689865,24.9672316878525
-11,18.3041699359156,4.46556496431416,10.7332787257172,20.8031950940578,28.7104732533791,27.9293475937752,25.9667480436035
-10,19.3041699359156,4.46619817059535,10.737549591865,20.8775874271979,29.450909656658,28.9191348834477,26.9661392551187
-9,20.3041699359156,4.46670121029567,10.7409450991615,20.9377388510749,30.1495201282215,29.9063240283006,27.9653729681987
-8,21.3041699359156,4.46710083063183,10.743644166296,20.9862113975719,30.8030257581302,30.8902685964332,28.9644084798318
-7,22.3041699359156,4.46741828666327,10.7457893244288,21.0251641886384,31.4086773538085,31.8701694676658,29.9631945931067
-6,23.3041699359156,4.46767046755862,10.7474940501821,21.0563958476037,31.9643996025361,32.8450432421712,30.9616669263917
-5,24.3041699359156,4.46787079244317,10.7488486457421,21.0813906731314,32.4689217875786,33.813686524064,31.9597445410977
-4,25.3041699359156,4.46802992276759,10.7499249446744,21.1013642961009,32.9218841096021,34.774636868361,32.9573257204541
-3,26.3041699359156,4.4681563286498,10.7507800721203,21.1173062302348,33.3239025006317,35.7261320528869,33.9542826934385
-2,27.3041699359156,4.46825673904391,10.751459445703,21.1300179754812,33.6765728849787,36.6660705296622,34.9504550527005
-1,28.3041699359156,4.4683364995163,10.7519991681394,21.1401461831431,33.9824018777926,37.5919773944291,35.9456415627984
0,29.3041699359156,4.46839985655977,10.752427933391,21.1482109257627,34.2446642915732,38.5009818439455,36.9395899959437
1,30.3041699359156,4.46845018350969,10.7527685443324,21.1546294187619,34.4672035525746,39.3898135568643,37.9319845687814
2,31.3041699359156,4.46849016004431,10.7530391205282,21.1597356885213,34.6542028108621,40.2548262379596,38.9224304900319
3,32.3041699359156,4.46852191479781,10.7532540590242,21.1637967296874,34.8099580009592,41.0920560870851,39.9104350735092
4,33.3041699359156,4.46854713866125,10.7534247984288,21.1670256835672,34.9386792808081,41.8973206355909,40.8953848385448
5,34.3041699359156,4.46856717479301,10.7535604264101,21.1695925268448,35.0443373138238,42.6663590288149,41.8765180334674
6,35.3041699359156,4.46858309012432,10.7536681626063,21.1716327030321,35.1305599224579,43.3950088533308,42.8528921131515
7,36.3041699359156,4.46859573216309,10.7537537424405,21.173254068625,35.2005758791895,44.0794081521454,43.8233459304686
8,37.3041699359156,4.46860577411776,10.753821722138,21.1745424678536,35.2571973506734,44.7162058974842,44.7864568344053
9,38.3041699359156,4.4686137507425,10.7538757211001,21.175566197204,35.302830589553,45.3027612519917,45.7404935934986
10,39.3041699359156,4.46862008681123,10.7539186144856,21.1763795747622,35.3395049093022,45.8373119689309,46.6833671804577
11,40.3041699359156,4.46862511973614,10.753952686219,21.1770257900472,35.368911685709,46.3190947913511,47.6125830465774
12,41.3041699359156,4.46862911753467,10.7539797505521,21.1775391769566,35.3924472436442,46.748404770858,48.5252006055163
13,42.3041699359156,4.46863229310155,10.7540012486378,21.1779470250797,35.4112554814913,47.126585486795,49.4178081194694
14,43.3041699359156,4.46863481554565,10.7540183252513,21.178271022171,35.4262677131764,47.4559484157261,50.2865236803691
15,44.3041699359156,4.46863681919526,10.754031889736,21.1785284022843,35.4382384110981,47.739627515888,51.1270348104663
16,45.3041699359156,4.46863841075139,10.7540426644198,21.1787328592442,35.447776353322,47.9813837661797,51.9346893153022
17,46.3041699359156,4.46863967496977,10.7540512230747,21.1788952731747,35.4553711942381,48.1853817890931,52.7046471452265
18,47.3041699359156,4.46864067917439,10.7540580214682,21.1790242881901,35.4614157723781,48.35596415566,53.4320961129705
19,48.3041699359156,4.46864147684264,10.7540634216317,21.1791267716428,35.4662246132677,48.4974470699116,54.1125232197114
20,49.3041699359156,4.46864211045316,10.7540677111389,21.1792081791514,35.4700491336231,48.6139545687378,54.7420194920536


==> data/phase_instructions/phase_instructions_-0.5BW_4_stages.csv <==
freq,1,2,3,4
-0.248046875,-4.36202936123901,-15.641417652954,-14.8310977485624,-11.3319323194406
-0.24609375,-15.2269970074004,-19.6150169803764,-13.6845320523548,-13.2276527972755
-0.244140625,-5.78198385131539,-12.5757757060674,-11.1134931506465,-14.1026760645371
-0.2421875,-10.1519178688155,-7.06253500912471,-15.8689276588765,-13.3898463727021
-0.240234375,-6.18904422415795,-12.1422746734017,-21.1265325710321,-22.6832947864404
-0.23828125,-18.8430424190256,-12.5616161957723,-28.0657178510352,-13.5831629779748
-0.236328125,-7.33938264717404,-7.94004121046253,-14.9000223399427,-22.5957579682927
-0.234375,-8.62369558097882,-9.04093036238703,-9.05589903838823,-13.3509438728662
-0.232421875,-7.8478867103605,-10.012490869588,-20.8428504210751,-9.82627106332473
-0.23046875,-13.1902996422829,-9.27984518683022,-15.8256852420574,-10.2271004329642
-0.228515625,-15.179000139295,-8.2761285682091,-14.3909485616586,-10.3967976713526
-0.2265625,-9.01827498886993,-14.3057499261533,-15.7425565621728,-14.4679954808776
-0.224609375,-3.61134612393367,-11.4170454875103,-13.1273160383053,-16.7015676741335
-0.22265625,-0.166501121999108,-10.4890067461857,-18.0145676602697,-12.2033003873089
-0.220703125,-6.94845100421816,-10.1772697467583,-11.8663231688834,-7.86624438795783
-0.21875,-13.5912135015204,-28.5820423848619,-18.6711556385058,-13.8126235787076
-0.216796875,-10.8370479548904,-3.0381099340526,-16.388230309198,-18.5453960641565
-0.21484375,-10.3344737662514,-10.9486272375702,-12.5328084363237,-8.35063359781366
-0.212890625,-6.94385377813708,-8.10828275376163,-9.34800393005268,-10.0948241166141
-0.2109375,-5.44465072236547,-7.79306772318234,-14.7969922531433,-15.1454227202357
-0.208984375,-8.29152110831689,-14.8521201291881,-9.4386597470221,-9.05821202593821
-0.20703125,-16.5742790506705,-12.2769924616085,-15.102980615838,-10.8268530002365
-0.205078125,-4.03718974634127,-17.4759242036996,-13.5178834772239,-11.2468078368144
-0.203125,-10.7153555510677,-9.81528532634823,-17.7451940741204,-14.9471296363124
-0.201171875,-5.89350392959331,-18.8541828128754,-20.6416573180664,-29.472038416611
-0.19921875,-8.0557719779387,-11.218193826609,-12.6172314605734,-21.7636690902661
-0.197265625,-8.70736828830309,-34.3972325133029,-14.0313487246056,-16.1663094290201
-0.1953125,-1.16863554243472,-5.19440296194231,-15.069540237057,-13.1221606505648
-0.193359375,-5.79349729857872,-8.71119026631177,-20.0681070798547,-10.9356167207077
-0.19140625,-0.741185418037775,-8.2931651750017,-13.5540429945941,-8.35659759890661
-0.189453125,-2.68144803681423,-23.1744049690524,-8.5167929826389,-24.0596146893075
-0.1875,-6.46168042287562,-4.37838434984754,-21.51963267318,-6.61801865776655
-0.185546875,-6.78757451621641,-2.20663737144392,-11.147858447498,-7.49121270987668
-0.18359375,-13.6330886957993,-6.13796130088043,-8.22815106797117,-11.6198946300715
-0.181640625,-22.707922698424,-7.28999331555801,-15.1151060386182,-13.4401754614445
-0.1796875,-28.9386010148465,-7.9678233381455,-9.51546460793909,-14.764851294503
-0.177734375,-8.41680053450709,-9.92119747473966,-7.45990378178276,-14.9627583713742
-0.17578125,-5.27146240782648,-12.9495418443265,-23.1769898302913,-11.2351540500912
-0.173828125,-9.31460925777759,-6.99129946377074,-5.30428219955186,-23.5057783866967
-0.171875,-0.797471499837719,-22.3558489775789,-14.042085509027,-11.4708070746061
-0.169921875,-5.27570258698412,-9.89462947720237,-14.3523257401627,-9.30315350409553
-0.16796875,-7.30090807905352,-6.58969106045513,-5.86356379346597,-16.6219828757444
-0.166015625,-10.9288770222758,-18.1640799932357,-10.3612699371259,-11.4254688543985
-0.1640625,-14.9540822351327,-11.9441828734044,-8.74641070739039,-15.8476236491342
-0.162109375,-8.49441268758154,-5.33143741518584,-8.90217175810329,-10.6276806741539
-0.16015625,-21.4582431182209,-14.1715887696728,-14.0102340770535,-11.9111514820847
-0.158203125,-2.21832500677357,-4.85888032453142,-11.6619201976356,-7.13504927151606
-0.15625,-9.47162184954899,-5.69842330100851,-16.3886298500075,-19.3647860500477
-0.154296875,-9.38736651862426,-7.29226317968325,-11.2182752512809,-15.6273260068949
-0.15234375,-6.3764707017336,-13.6689874207081,-13.2056898120595,-11.9163933425448
-0.150390625,-4.66589004387073,-11.1010455412837,-16.3441477289317,-15.0723610692015
-0.1484375,-3.17933203762869,-15.2864740473051,-13.6409722097032,-7.03730240327343
-0.146484375,-5.33333369306546,-4.40825424591302,-10.5596790457088,-6.86376017431506
-0.14453125,-7.28125989345944,-12.3577494969774,-27.8544873811934,-9.75264421576958
-0.142578125,-5.47298339656839,-14.2202170082346,-8.61800117859523,-7.05459778772559
-0.140625,-10.3469729665993,-21.2066815408552,-18.1229041280703,-9.58408159227111
-0.138671875,-2.13097289752042,-10.9145702711581,-6.89381010322909,-4.182622303639
-0.13671875,-10.2962665209451,-6.15158944560168,-20.7805185243723,-9.00817198157869
-0.134765625,-10.7620148202634,-1.29283032706469,-9.13679911782775,-14.3944976177555
-0.1328125,-5.69843392939845,-9.43504135351778,-35.2727243119597,-18.1929908232009
-0.130859375,-5.1205448146809,-8.31621426892373,-5.16456575264753,-10.8257632672039
-0.12890625,-17.2397483285172,-9.28955776855835,-6.73236118810745,-11.8181248746728
-0.126953125,-10.5744508818174,-9.43365604165267,-15.8898867863398,-8.69448132812046
-0.125,-4.61544581178565,-4.62541337926696,-17.7421305252312,-15.1939068052525
-0.123046875,-21.8010121497168,-10.275941957568,-14.9742221754921,-16.1465017042944
-0.12109375,-6.40349197447081,-4.39415880794032,-16.1979777543529,-15.4164395215055
-0.119140625,-30.6531791191472,-4.34955841365488,-15.0146763391251,-7.84268202759575
-0.1171875,-10.4199559047964,-3.29153991931199,-10.499817637486,-9.40844802269273
-0.115234375,-10.7988709972437,-1.95359810545002,-17.0653173386764,-16.1640987053759
-0.11328125,-9.3724820527707,-17.6018899782029,-12.5756973273447,-19.3831426219927
-0.111328125,0,-4.89906196804356,-5.88527484208085,-7.76096302409134
-0.109375,-12.0122311333383,-10.8290007535757,-14.5847982758234,-12.9561823888431
-0.107421875,-19.8454079476072,-3.96349592286833,-4.18902254268979,-19.8310244883963
-0.10546875,-1.44240979864102,-1.24831257687283,-7.75008169799939,-7.43981197971632
-0.103515625,-2.98194979246017,-9.65329552464276,-7.76281380616151,-7.80315167419968
-0.1015625,-6.84605563506969,-9.93471065538604,-8.84050896597803,-23.9111396193475
-0.099609375,-2.84692375587906,-11.4356740913851,-8.5952198778996,-7.09189758751851
-0.09765625,-13.843702616307,-6.64617274156399,-12.9403401530816,-9.59610357560001
-0.095703125,-7.57949907748098,-18.3902570845368,-7.58176443006901,-38.8281473450861
-0.09375,-1.44186002473761,-15.2858844921897,-15.2413599956467,-12.2411031523815
-0.091796875,-11.7995217544036,-6.09414934655139,-12.3517364280352,-9.7142261882413
-0.08984375,-7.90546569117161,-5.92258092160441,-9.92837521175338,-9.43524195506549
-0.087890625,-20.4035550645949,-3.91925811977161,-12.5960006814673,-13.402689135955
-0.0859375,-8.40182252329906,-5.45485308917104,-10.1440615870834,-3.20120091413799
-0.083984375,-7.30036355127388,-8.62905879718583,-3.72085123572386,-12.550673811785
-0.08203125,-12.6812008128376,-2.43718421241035,-9.09185793313979,-13.8006364379738
-0.080078125,-0.0553587112983056,-7.36626546630572,-15.6964766421005,-3.29329081601133
-0.078125,-17.5864631140757,-10.1350700086027,-5.41089332077745,-13.4608139520714
-0.076171875,-4.18921600785609,-4.65619420895395,-11.9156815815186,-5.71311417012087
-0.07421875,-12.0292509612186,-5.14144874985218,-4.43583410963459,-5.73809029797889
-0.072265625,-5.29920558226936,-10.4370359661432,-9.43770954269812,-21.7702578436574
-0.0703125,-3.57054233106119,-3.97848485370138,-15.1029247862477,-7.34156493296084
-0.068359375,-4.32129206838928,-6.77992123307122,-18.7434449616248,-9.78160163113461
-0.06640625,-5.10996216815892,-3.82872940512631,-8.22802399199296,-5.18793113015162
-0.064453125,-4.73999785220131,-9.9298353198361,-20.308183739997,-8.01363454776591
-0.0625,-23.2110063237433,-9.37047018004458,-9.38370079332001,-6.08059810614992
-0.060546875,-6.08861983958419,-17.3067445507696,-5.24073373602523,-15.1505706467215
-0.05859375,-1.39130347344643,-5.75095892487058,-0.0176417308588785,-3.54770831769025
-0.056640625,-9.5118008414954,-13.9280782652475,-14.7756293027573,-20.6605524334298
-0.0546875,-21.7480954445402,-4.82380828516245,-5.84222146472479,-9.72032987501744
-0.052734375,-16.9869829446446,-5.72681245265152,-5.18366126122366,-8.32796293355258
-0.05078125,-5.67630182703338,-12.9403321542231,-8.48330403938602,-5.40373800117381
-0.048828125,-2.61341527740902,-16.3194007400244,-3.26310257517357,-12.5104384280081
-0.046875,-9.67449116740508,-5.01429433439514,-10.4599755089028,-15.0435864502644
-0.044921875,-11.4952325773324,-13.7231277909904,-3.59981079589364,-19.207041962394
-0.04296875,-4.10263885109404,-4.92503270032368,-12.2080575174726,-20.8448905645778
-0.041015625,-10.5713615351522,-18.0661144058454,-4.6761057215672,-7.11317848577633
-0.0390625,-9.40618348312085,-15.4788368168246,-13.386632025839,-14.024954623059
-0.037109375,-4.02490405901148,-12.6629223906831,-8.75641179165849,-13.4521610373201
-0.03515625,-6.28404425577133,-6.71574958205593,-18.973555122288,-5.25469799410062
-0.033203125,-6.02701942885392,-1.78816323422142,-4.96349184332914,-5.45094587722355
-0.03125,-9.19983953658567,-7.29954433301241,-13.4941288727992,-4.8982286467275
-0.029296875,-15.8698718973184,-3.80483070983352,-7.064777298572,-13.9400008794081
-0.02734375,-3.10215381733504,-10.8155382390058,-8.83508137453359,-4.82490926496367
-0.025390625,-10.641403154703,-16.9892919687005,-9.84401459280056,-5.36901012428819
-0.0234375,-10.5579751562919,-5.90560760433515,-12.3474751476479,-16.1576224575676
-0.021484375,-27.9049124942944,-5.53580691134822,-6.68203363877139,-14.7246323607097
-0.01953125,-5.85646927532563,-17.3755351685065,-10.7410425054416,-20.0041320072336
-0.017578125,-13.2861260082807,0,-13.107706668409,-6.21514149570218
-0.015625,-5.53065421600344,-10.9359337248985,-1.99042045270053,0
-0.013671875,-15.3766818840947,-8.12591227985835,-16.4581439423409,-10.3189757652977
-0.01171875,-11.7837235831677,-6.31951408762663,-7.60358919677172,-2.88782463069011
-0.009765625,-10.1826774207923,-5.31336969669332,0,-0.300929463656443
-0.0078125,-3.54228826951035,-6.95470153916107,-6.64859487808434,-3.63124767101345
-0.005859375,-13.999945250524,-12.2432843328848,-8.89110773000609,-1.37027921339596
-0.00390625,-6.66891778825785,-5.81662872262612,-6.44954883954046,-3.07402560867691
-0.001953125,-14.6306000216069,-11.4109670804608,-12.6387705563482,-4.37847268897977
0,-3.87483509905039,-3.16859345627148,-30.766647397866,-14.315778892237
0.001953125,-14.6306000216069,-11.4109670804608,-12.6387705563482,-4.37847268897977
0.00390625,-6.66891778825785,-5.81662872262612,-6.44954883954046,-3.07402560867691
0.005859375,-13.999945250524,-12.2432843328848,-8.89110773000609,-1.37027921339596
0.0078125,-3.54228826951035,-6.95470153916107,-6.64859487808434,-3.63124767101345
0.009765625,-10.1826774207923,-5.31336969669332,0,-0.300929463656443
0.01171875,-11.7837235831677,-6.31951408762663,-7.60358919677172,-2.88782463069011
0.013671875,-15.3766818840947,-8.12591227985835,-16.4581439423409,-10.3189757652977
0.015625,-5.53065421600344,-10.9359337248985,-1.99042045270053,0
0.017578125,-13.2861260082807,0,-13.107706668409,-6.21514149570218
0.01953125,-5.85646927532563,-17.3755351685065,-10.7410425054416,-20.0041320072336
0.021484375,-27.9049124942944,-5.53580691134822,-6.68203363877139,-14.7246323607097
0.0234375,-10.5579751562919,-5.90560760433515,-12.3474751476479,-16.1576224575676
0.025390625,-10.641403154703,-16.9892919687005,-9.84401459280056,-5.36901012428819
0.02734375,-3.10215381733504,-10.8155382390058,-8.83508137453359,-4.82490926496367
0.029296875,-15.8698718973184,-3.80483070983352,-7.064777298572,-13.9400008794081
0.03125,-9.19983953658567,-7.29954433301241,-13.4941288727992,-4.8982286467275
0.033203125,-6.02701942885392,-1.78816323422142,-4.96349184332914,-5.45094587722355
0.03515625,-6.28404425577133,-6.71574958205593,-18.973555122288,-5.25469799410062
0.037109375,-4.02490405901148,-12.6629223906831,-8.75641179165849,-13.4521610373201
0.0390625,-9.40618348312085,-15.4788368168246,-13.386632025839,-14.024954623059
0.041015625,-10.5713615351522,-18.0661144058454,-4.6761057215672,-7.11317848577633
0.04296875,-4.10263885109404,-4.92503270032368,-12.2080575174726,-20.8448905645778
0.044921875,-11.4952325773324,-13.7231277909904,-3.59981079589364,-19.207041962394
0.046875,-9.67449116740508,-5.01429433439514,-10.4599755089028,-15.0435864502644
0.048828125,-2.61341527740902,-16.3194007400244,-3.26310257517357,-12.5104384280081
0.05078125,-5.67630182703338,-12.9403321542231,-8.48330403938602,-5.40373800117381
0.052734375,-16.9869829446446,-5.72681245265152,-5.18366126122366,-8.32796293355258
0.0546875,-21.7480954445402,-4.82380828516245,-5.84222146472479,-9.72032987501744
0.056640625,-9.5118008414954,-13.9280782652475,-14.7756293027573,-20.6605524334298
0.05859375,-1.39130347344643,-5.75095892487058,-0.0176417308588785,-3.54770831769025
0.060546875,-6.08861983958419,-17.3067445507696,-5.24073373602523,-15.1505706467215
0.0625,-23.2110063237433,-9.37047018004458,-9.38370079332001,-6.08059810614992
0.064453125,-4.73999785220131,-9.9298353198361,-20.308183739997,-8.01363454776591
0.06640625,-5.10996216815892,-3.82872940512631,-8.22802399199296,-5.18793113015162
0.068359375,-4.32129206838928,-6.77992123307122,-18.7434449616248,-9.78160163113461
0.0703125,-3.57054233106119,-3.97848485370138,-15.1029247862477,-7.34156493296084
0.072265625,-5.29920558226936,-10.4370359661432,-9.43770954269812,-21.7702578436574
0.07421875,-12.0292509612186,-5.14144874985218,-4.43583410963459,-5.73809029797889
0.076171875,-4.18921600785609,-4.65619420895395,-11.9156815815186,-5.71311417012087
0.078125,-17.5864631140757,-10.1350700086027,-5.41089332077745,-13.4608139520714
0.080078125,-0.0553587112983056,-7.36626546630572,-15.6964766421005,-3.29329081601133
0.08203125,-12.6812008128376,-2.43718421241035,-9.09185793313979,-13.8006364379738
0.083984375,-7.30036355127388,-8.62905879718583,-3.72085123572386,-12.550673811785
0.0859375,-8.40182252329906,-5.45485308917104,-10.1440615870834,-3.20120091413799
0.087890625,-20.4035550645949,-3.91925811977161,-12.5960006814673,-13.402689135955
0.08984375,-7.90546569117161,-5.92258092160441,-9.92837521175338,-9.43524195506549
0.091796875,-11.7995217544036,-6.09414934655139,-12.3517364280352,-9.7142261882413
0.09375,-1.44186002473761,-15.2858844921897,-15.2413599956467,-12.2411031523815
0.095703125,-7.57949907748098,-18.3902570845368,-7.58176443006901,-38.8281473450861
0.09765625,-13.843702616307,-6.64617274156399,-12.9403401530816,-9.59610357560001
0.099609375,-2.84692375587906,-11.4356740913851,-8.5952198778996,-7.09189758751851
0.1015625,-6.84605563506969,-9.93471065538604,-8.84050896597803,-23.9111396193475
0.103515625,-2.98194979246017,-9.65329552464276,-7.76281380616151,-7.80315167419968
0.10546875,-1.44240979864102,-1.24831257687283,-7.75008169799939,-7.43981197971632
0.107421875,-19.8454079476072,-3.96349592286833,-4.18902254268979,-19.8310244883963
0.109375,-12.0122311333383,-10.8290007535757,-14.5847982758234,-12.9561823888431
0.111328125,0,-4.89906196804356,-5.88527484208085,-7.76096302409134
0.11328125,-9.3724820527707,-17.6018899782029,-12.5756973273447,-19.3831426219927
0.115234375,-10.7988709972437,-1.95359810545002,-17.0653173386764,-16.1640987053759
0.1171875,-10.4199559047964,-3.29153991931199,-10.499817637486,-9.40844802269273
0.119140625,-30.6531791191472,-4.34955841365488,-15.0146763391251,-7.84268202759575
0.12109375,-6.40349197447081,-4.39415880794032,-16.1979777543529,-15.4164395215055
0.123046875,-21.8010121497168,-10.275941957568,-14.9742221754921,-16.1465017042944
0.125,-4.61544581178565,-4.62541337926696,-17.7421305252312,-15.1939068052525
0.126953125,-10.5744508818174,-9.43365604165267,-15.8898867863398,-8.69448132812046
0.12890625,-17.2397483285172,-9.28955776855835,-6.73236118810745,-11.8181248746728
0.130859375,-5.1205448146809,-8.31621426892373,-5.16456575264753,-10.8257632672039
0.1328125,-5.69843392939845,-9.43504135351778,-35.2727243119597,-18.1929908232009
0.134765625,-10.7620148202634,-1.29283032706469,-9.13679911782775,-14.3944976177555
0.13671875,-10.2962665209451,-6.15158944560168,-20.7805185243723,-9.00817198157869
0.138671875,-2.13097289752042,-10.9145702711581,-6.89381010322909,-4.182622303639
0.140625,-10.3469729665993,-21.2066815408552,-18.1229041280703,-9.58408159227111
0.142578125,-5.47298339656839,-14.2202170082346,-8.61800117859523,-7.05459778772559
0.14453125,-7.28125989345944,-12.3577494969774,-27.8544873811934,-9.75264421576958
0.146484375,-5.33333369306546,-4.40825424591302,-10.5596790457088,-6.86376017431506
0.1484375,-3.17933203762869,-15.2864740473051,-13.6409722097032,-7.03730240327343
0.150390625,-4.66589004387073,-11.1010455412837,-16.3441477289317,-15.0723610692015
0.15234375,-6.3764707017336,-13.6689874207081,-13.2056898120595,-11.9163933425448
0.154296875,-9.38736651862426,-7.29226317968325,-11.2182752512809,-15.6273260068949
0.15625,-9.47162184954899,-5.69842330100851,-16.3886298500075,-19.3647860500477
0.158203125,-2.21832500677357,-4.85888032453142,-11.6619201976356,-7.13504927151606
0.16015625,-21.4582431182209,-14.1715887696728,-14.0102340770535,-11.9111514820847
0.162109375,-8.49441268758154,-5.33143741518584,-8.90217175810329,-10.6276806741539
0.1640625,-14.9540822351327,-11.9441828734044,-8.74641070739039,-15.8476236491342
0.166015625,-10.9288770222758,-18.1640799932357,-10.3612699371259,-11.4254688543985
0.16796875,-7.30090807905352,-6.58969106045513,-5.86356379346597,-16.6219828757444
0.169921875,-5.27570258698412,-9.89462947720237,-14.3523257401627,-9.30315350409553
0.171875,-0.797471499837719,-22.3558489775789,-14.042085509027,-11.4708070746061
0.173828125,-9.31460925777759,-6.99129946377074,-5.30428219955186,-23.5057783866967
0.17578125,-5.27146240782648,-12.9495418443265,-23.1769898302913,-11.2351540500912
0.177734375,-8.41680053450709,-9.92119747473966,-7.45990378178276,-14.9627583713742
0.1796875,-28.9386010148465,-7.9678233381455,-9.51546460793909,-14.764851294503
0.181640625,-22.707922698424,-7.28999331555801,-15.1151060386182,-13.4401754614445
0.18359375,-13.6330886957993,-6.13796130088043,-8.22815106797117,-11.6198946300715
0.185546875,-6.78757451621641,-2.20663737144392,-11.147858447498,-7.49121270987668
0.1875,-6.46168042287562,-4.37838434984754,-21.51963267318,-6.61801865776655
0.189453125,-2.68144803681423,-23.1744049690524,-8.5167929826389,-24.0596146893075
0.19140625,-0.741185418037775,-8.2931651750017,-13.5540429945941,-8.35659759890661
0.193359375,-5.79349729857872,-8.71119026631177,-20.0681070798547,-10.9356167207077
0.1953125,-1.16863554243472,-5.19440296194231,-15.069540237057,-13.1221606505648
0.197265625,-8.70736828830309,-34.3972325133029,-14.0313487246056,-16.1663094290201
0.19921875,-8.0557719779387,-11.218193826609,-12.6172314605734,-21.7636690902661
0.201171875,-5.89350392959331,-18.8541828128754,-20.6416573180664,-29.472038416611
0.203125,-10.7153555510677,-9.81528532634823,-17.7451940741204,-14.9471296363124
0.205078125,-4.03718974634127,-17.4759242036996,-13.5178834772239,-11.2468078368144
0.20703125,-16.5742790506705,-12.2769924616085,-15.102980615838,-10.8268530002365
0.208984375,-8.29152110831689,-14.8521201291881,-9.4386597470221,-9.05821202593821
0.2109375,-5.44465072236547,-7.79306772318234,-14.7969922531433,-15.1454227202357
0.212890625,-6.94385377813708,-8.10828275376163,-9.34800393005268,-10.0948241166141
0.21484375,-10.3344737662514,-10.9486272375702,-12.5328084363237,-8.35063359781366
0.216796875,-10.8370479548904,-3.0381099340526,-16.388230309198,-18.5453960641565
0.21875,-13.5912135015204,-28.5820423848619,-18.6711556385058,-13.8126235787076
0.220703125,-6.94845100421816,-10.1772697467583,-11.8663231688834,-7.86624438795783
0.22265625,-0.166501121999108,-10.4890067461857,-18.0145676602697,-12.2033003873089
0.224609375,-3.61134612393367,-11.4170454875103,-13.1273160383053,-16.7015676741335
0.2265625,-9.01827498886993,-14.3057499261533,-15.7425565621728,-14.4679954808776
0.228515625,-15.179000139295,-8.2761285682091,-14.3909485616586,-10.3967976713526
0.23046875,-13.1902996422829,-9.27984518683022,-15.8256852420574,-10.2271004329642
0.232421875,-7.8478867103605,-10.012490869588,-20.8428504210751,-9.82627106332473
0.234375,-8.62369558097882,-9.04093036238703,-9.05589903838823,-13.3509438728662
0.236328125,-7.33938264717404,-7.94004121046253,-14.9000223399427,-22.5957579682927
0.23828125,-18.8430424190256,-12.5616161957723,-28.0657178510352,-13.5831629779748
0.240234375,-6.18904422415795,-12.1422746734017,-21.1265325710321,-22.6832947864404
0.2421875,-10.1519178688155,-7.06253500912471,-15.8689276588765,-13.3898463727021
0.244140625,-5.78198385131539,-12.5757757060674,-11.1134931506465,-14.1026760645371
0.24609375,-15.2269970074004,-19.6150169803764,-13.6845320523548,-13.2276527972755
0.248046875,-4.36202936123901,-15.641417652954,-14.8310977485624,-11.3319323194406


==> data/phase_instructions/phase_instructions_0.1BW_4_stages_45_psnm.csv <==
freq,1,2,3,4
-0.548828125,-23.8604374448395,-23.1827309279455,-26.7076084695729,-24.2517739147841
-0.546875,-29.8542014108641,-29.3821213168528,-27.0301730417842,-22.6249257060353
-0.544921875,-26.2182852220278,-22.0685199168466,-29.5592680486088,-26.152415751878
-0.54296875,-26.7137881093779,-32.7490638227004,-25.2873748204656,-26.2760070506715
-0.541015625,-33.2870871397225,-41.3354109014529,-38.5600677298506,-20.854420347978
-0.5390625,-23.2284726614836,-25.751435432023,-25.3625249620395,-20.6667908101452
-0.537109375,-25.8699295427244,-20.7936828250149,-30.9472150032556,-35.543710226853
-0.53515625,-26.3187244027289,-26.9140454486322,-24.7676469600085,-16.7787421239112
-0.533203125,-20.4923425083018,-25.8317748107239,-32.4421651553696,-26.6502987639968
-0.53125,-27.7870330441255,-17.0394682172107,-20.1375677426129,-24.1391465786727
-0.529296875,-25.8072181944378,-36.7312386717312,-20.2596641005259,-21.2710973850571
-0.52734375,-31.9268750882577,-38.7161933795241,-30.3050209868369,-30.9065697168711
-0.525390625,-19.9966072348933,-38.1685408066733,-27.3235562758568,-18.8835853004717
-0.5234375,-18.621514672957,-22.9504566429695,-26.9473302448161,-28.7746456230165
-0.521484375,-21.40282817378,-27.5420127991442,-27.0331781932837,-24.3325190681703
-0.51953125,-17.3167265165789,-23.6024150460508,-25.041381626157,-24.9024221437957
-0.517578125,-19.6860158460706,-24.8143581516755,-44.5409216002444,-29.6235806242756
-0.515625,-25.7672330276635,-28.1220735099779,-31.515335238245,-33.5399885315293
-0.513671875,-22.467659952129,-34.8724603308878,-26.6727714628776,-20.7764347247983
-0.51171875,-26.8516791110295,-29.7933603305316,-38.4505645624456,-21.6309996136812
-0.509765625,-20.6692061184436,-25.1422278236468,-23.2401541624771,-32.1158612959322
-0.5078125,-34.6367438149209,-23.440950417854,-34.662374201924,-23.394836938541
-0.505859375,-27.5129016414927,-16.6511467682796,-23.0644880350265,-22.1778787116503
-0.50390625,-24.994844851221,-17.017735690429,-19.6631733964082,-21.544006980328
-0.501953125,-15.2202153558816,-14.9231141248176,-21.7480267878069,-28.8265482670956
-0.5,-30.9932062693076,-22.6754232438541,-24.3407475897787,-22.2480483443898
-0.498046875,-20.7511176703072,-19.1938771749677,-24.9355987675179,-17.0552762214047
-0.49609375,-25.3448401490904,-22.1624700091178,-19.7667499008808,-21.5780762826566
-0.494140625,-18.942751780378,-15.7424563255242,-15.5444065281693,-18.23271516281
-0.4921875,-26.5983653494518,-15.7370048871172,-21.921427427352,-26.9451453890936
-0.490234375,-53.2002232089833,-17.2820032255175,-23.5628023028352,-16.8008406665076
-0.48828125,-20.8333689305974,-16.9577113077801,-19.2895763523311,-18.8630596317641
-0.486328125,-24.7158491261428,-18.583066539803,-25.2671080269192,-29.9607413484715
-0.484375,-18.7113592764974,-18.1080319452291,-25.0300127020006,-19.904792498164
-0.482421875,-17.8214291817442,-18.484658755601,-22.7351823370057,-28.5383324389254
-0.48046875,-20.586726695688,-27.8336341425535,-23.6407731225056,-21.2887019177863
-0.478515625,-27.6820391668838,-21.5535206898877,-21.7824188005946,-18.4218682684582
-0.4765625,-22.3142858933095,-19.405894679889,-22.0073087730211,-27.3734882945438
-0.474609375,-20.5549686739514,-27.3176557727113,-24.621899072315,-21.9264527671296
-0.47265625,-19.6071048325133,-18.7687999307565,-20.8106534775985,-25.9788693048952
-0.470703125,-20.9951979042601,-13.5287763243897,-26.1423806502381,-23.5208805635339
-0.46875,-21.0925576006953,-18.2220373496257,-24.923304198401,-22.354840998132
-0.466796875,-21.8920569003204,-24.1480941469857,-20.1604906040862,-26.438198498011
-0.46484375,-20.0859091248919,-21.3231720057794,-21.9321481973679,-23.4854507686343
-0.462890625,-28.5828309625974,-29.3150600078447,-26.033446164856,-27.6701668418934
-0.4609375,-18.8475997619957,-20.5216781639664,-22.1511803978652,-22.586203819971
-0.458984375,-22.0245992365689,-26.1592955919374,-25.5491182989215,-30.3311510513321
-0.45703125,-20.2665065000916,-18.4801090718989,-21.3392959013492,-23.0857775486341
-0.455078125,-28.940998327534,-23.0558140719964,-27.2683828602662,-35.1386185936269
-0.453125,-21.3851311089132,-23.7516598636969,-25.1540276420045,-24.5816129590649
-0.451171875,-21.0014292632337,-18.8395574064852,-25.2294824058112,-22.538200729475
-0.44921875,-20.9905095704688,-26.4876521184727,-21.951092698114,-20.4961682443734
-0.447265625,-20.1186319295489,-29.2946335191417,-30.7189812793863,-20.3442497104952
-0.4453125,-17.1625243254344,-28.4411241141742,-27.7098430549437,-30.7299064569642
-0.443359375,-26.3197228531574,-15.3987961766019,-27.9485242157656,-33.7135410045433
-0.44140625,-19.7721686734733,-15.5632073300295,-30.0897627876996,-17.6954991662981
-0.439453125,-21.3315369152453,-16.2177325635802,-22.767007563436,-22.2801002938124
-0.4375,-26.0208057709684,-16.3757746881428,-15.1248797338243,-15.2535729926613
-0.435546875,-16.0929534961526,-20.5648335413875,-24.8359536807832,-17.5797277378161
-0.43359375,-15.257767089324,-12.3087615209424,-24.7004120672611,-29.554286562065
-0.431640625,-17.2412792866047,-16.5251617974396,-24.8691867166943,-18.550684609813
-0.4296875,-26.7738692315331,-22.7035020047804,-23.0769617992793,-24.4396730378498
-0.427734375,-30.3054106610248,-29.8052397272295,-25.8398618330737,-19.5218485461125
-0.42578125,-14.8768222731578,-15.0012329108323,-19.1743253159502,-14.0862174219741
-0.423828125,-17.8908396405434,-20.4481286826896,-16.2674463846665,-21.2725343773682
-0.421875,-23.8586439933862,-14.3914568273625,-16.6090105079622,-15.3662933006706
-0.419921875,-17.7335035556131,-26.5859447175119,-21.332294829949,-17.9587075192421
-0.41796875,-20.0417786716606,-18.7999879472851,-23.2028725570673,-20.2638758688496
-0.416015625,-15.5541892520989,-17.7940845165044,-22.8713620792591,-19.7242288293094
-0.4140625,-20.8263588112607,-29.9162950155986,-15.816138676795,-21.3619264063049
-0.412109375,-25.9008351173997,-13.3515790273925,-14.8629099469617,-15.7588145809602
-0.41015625,-20.4690243838337,-22.105003971508,-28.9711279142974,-24.2633456994432
-0.408203125,-21.4536177483088,-19.5631884379047,-14.1162321911342,-14.9117118346522
-0.40625,-16.8816216319772,-17.0188199375048,-21.3482514392162,-21.4731797414629
-0.404296875,-23.3835225342134,-20.3573708363071,-18.6912266242504,-27.1802426965979
-0.40234375,-13.1675865126817,-13.1457221663854,-32.6794910161329,-23.8915657642631
-0.400390625,-31.6415065997041,-22.457398466115,-22.597615624705,-24.1751944861407
-0.3984375,-16.207907525644,-17.106855914802,-23.4908519686583,-13.1674148950889
-0.396484375,-20.2189034301995,-20.073884103892,-27.2763750769722,-28.5509418260038
-0.39453125,-20.1461106729906,-19.6666324439713,-17.9535864320773,-22.640559054088
-0.392578125,-21.0509425341771,-26.6670259267903,-18.0178457692132,-23.1829592415897
-0.390625,-21.5264854378161,-19.5671195748196,-15.7212657561014,-13.1048119393608
-0.388671875,-20.5974962635125,-19.0101124898935,-17.0316192421179,-29.2562162120372
-0.38671875,-14.7470761673428,-19.0097643993427,-24.8660439249019,-35.4420182471172
-0.384765625,-18.9939208115519,-14.7960712276788,-24.0295596350488,-30.2717793545196
-0.3828125,-33.7173937280175,-18.797537248442,-24.4658262817605,-21.4804311209643
-0.380859375,-17.5763584856364,-29.3589727592454,-20.4847969738289,-24.5776414748731
-0.37890625,-21.3898296636528,-21.1194781360402,-16.5850925307406,-18.0299834846885
-0.376953125,-12.1221656371918,-15.0966501485087,-22.2435644942452,-21.7589654608023
-0.375,-24.0474052108039,-17.3436686897757,-43.2051841063367,-20.063730377807
-0.373046875,-23.5533710854218,-23.1968733218951,-26.8791629998178,-18.729834769159
-0.37109375,-17.218907517642,-34.5230881645467,-17.7181878798775,-17.2951670081457
-0.369140625,-16.8256062742402,-15.4358673708597,-23.7549965340425,-21.313293416268
-0.3671875,-16.6474352014744,-20.3999260526963,-16.8902218275694,-27.6643845926109
-0.365234375,-14.3699755834164,-16.5279334036422,-25.6851908781046,-18.0487523668451
-0.36328125,-18.0657923876558,-35.9130063694849,-14.5100548961928,-19.4181159422363
-0.361328125,-21.2365722987278,-17.6806485189219,-22.3660258613678,-13.5651294515209
-0.359375,-25.5094949487182,-37.7672366768903,-22.4015438174149,-31.081247382204
-0.357421875,-15.4839881081807,-14.912996807821,-12.8083470255956,-12.2854507297902
-0.35546875,-17.7031154890887,-25.4675561657561,-13.3003754019062,-20.3265479742694
-0.353515625,-15.8247023206443,-13.7898731029895,-14.7672001723,-14.0570423475279
-0.3515625,-21.680583360016,-14.4382340352507,-15.7920087658247,-18.1744456546867
-0.349609375,-16.9655420376506,-17.9539805701761,-23.6496434389319,-14.3976503095931
-0.34765625,-13.6917902154675,-16.8671436258987,-27.8202776349867,-16.1404800267963
-0.345703125,-18.4717461377532,-15.5908775853983,-14.900353368799,-11.2178778670148
-0.34375,-35.3451986080314,-29.2174050446928,-18.1805317323971,-10.350583810982
-0.341796875,-13.0708315008149,-28.5904518055439,-16.0344025397909,-14.3013986212819
-0.33984375,-19.97331055607,-14.7751858022623,-14.8396926421034,-18.5554266766843
-0.337890625,-25.9274504818928,-13.8906529229544,-23.4712359542307,-22.9049031653389
-0.3359375,-15.4293232361163,-19.5566864462739,-14.0472495769991,-22.4391190276041
-0.333984375,-13.7502987014551,-15.7385174512578,-13.6030974696712,-12.6018738685712
-0.33203125,-30.3304321391385,-16.5047714273281,-16.6530296791824,-12.3623524798686
-0.330078125,-14.3276004074999,-14.7543000300264,-16.5516545329071,-11.4550745903899
-0.328125,-18.0142563601944,-19.1932202959723,-15.4435460681949,-22.7795097258875
-0.326171875,-22.9688506072634,-12.9551025597412,-12.7715049634899,-10.7622332464609
-0.32421875,-17.6336149119691,-14.8833577864387,-19.423225456032,-26.0418788195598
-0.322265625,-11.2682772839472,-14.7563046979695,-43.5524856230695,-16.5891546220128
-0.3203125,-14.6230653277981,-13.7927388252224,-22.3213716249861,-15.4445626394636
-0.318359375,-22.9590651492441,-15.8682082446622,-13.0991076364394,-16.996966896529
-0.31640625,-22.5086930388806,-23.2032828664399,-20.1805967664128,-27.8075268605236
-0.314453125,-40.5423412238736,-19.2298509253273,-19.2547031504297,-13.5662320490691
-0.3125,-9.79600596268098,-13.6838509679248,-17.0853286760055,-12.4664518813684
-0.310546875,-22.9647617914989,-16.0173420565844,-28.0427415607862,-15.0565797530007
-0.30859375,-18.1652754535009,-14.0451483311294,-15.5741027626237,-14.6335524279873
-0.306640625,-16.1778139668983,-15.0481668208355,-17.9311531950111,-17.7504205517201
-0.3046875,-12.0162498308257,-11.9263343919981,-28.9401731313397,-20.7398169920045
-0.302734375,-33.8656887213715,-11.3131208092459,-16.8290752420898,-15.6530907168317
-0.30078125,-17.2085081060662,-16.5349166464843,-13.9428709728673,-17.0099225268634
-0.298828125,-19.6127657524632,-12.8799062627025,-20.257043489215,-18.1986572768732
-0.296875,-17.4190084329806,-16.4630759950083,-12.3096698595471,-16.6033241475297
-0.294921875,-8.03669816314336,-13.554412585018,-19.3964091455899,-30.7257324283703
-0.29296875,-8.68130463599212,-20.0212353076212,-16.2846745227993,-7.39123379147409
-0.291015625,-15.6615430180287,-16.7602428564467,-20.1883509824922,-17.4012227063513
-0.2890625,-21.7944467851922,-35.7830631355019,-25.9045128774085,-14.6489892722164
-0.287109375,-29.9504616595044,-17.529017392323,-24.5440134511819,-21.7334130428675
-0.28515625,-12.8398855971177,-19.6760031789827,-30.563752699071,-17.608995523535
-0.283203125,-15.4760061302458,-8.904934946281,-29.5546409736907,-13.5355258292662
-0.28125,-18.1760469687269,-11.0406117240517,-32.2579012132306,-10.6701854150317
-0.279296875,-15.9633157385126,-21.1948363900901,-29.626919919913,-21.2498517886906
-0.27734375,-17.1943352322303,-19.6706694343994,-20.1961415244308,-14.8082577909727
-0.275390625,-13.3824608006359,-12.5497370622306,-15.3976327237325,-19.6163905827924
-0.2734375,-18.8489383853135,-9.52192219420388,-17.039040179351,-16.6268873076456
-0.271484375,-9.68622146222429,-9.96400328882381,-11.4884455542826,-11.191376978236
-0.26953125,-20.5101812071457,-13.9005214931649,-10.0714279229298,-20.3391114057282
-0.267578125,-13.8920961532089,-18.3526358249998,-15.7858753338498,-20.4019739461096
-0.265625,-16.1937509313697,-11.8181660338077,-16.853332033703,-13.5731432233667
-0.263671875,-28.9621487278548,-12.0823184452514,-18.2393929992611,-11.7346277892148
-0.26171875,-17.13704538856,-13.0086146247903,-38.3316495871853,-7.69741154151146
-0.259765625,-14.3460619139879,-21.0754287019505,-15.7754308955768,-13.9935749607987
-0.2578125,-16.8640790757821,-19.2606549211222,-16.6950285112362,-9.96659477826998
-0.255859375,-17.9601700988776,-13.6955269516525,-13.4087196727515,-7.60099027290942
-0.25390625,-16.954099003232,-29.7980053753617,-14.6186284949846,-11.0799743730344
-0.251953125,-15.2682259976159,-25.8359470486006,-17.3041219291549,-10.8433731229682
-0.25,-9.64442760474862,-8.75650336550678,-20.279402236547,-9.33233910543732
-0.248046875,-28.0674030812355,-12.0817899320742,-17.3393605947083,-10.6913446976352
-0.24609375,-15.4012554342834,-14.1905696882422,-21.0360114150476,-19.1231550707529
-0.244140625,-26.1321189494703,-21.8805379382157,-17.2418672991064,-13.3638334604039
-0.2421875,-14.8723934232737,-8.7920056834296,-16.6341520220444,-9.55413003710752
-0.240234375,-15.795717238071,-11.4218713159697,-13.8272188342162,-15.6580305610261
-0.23828125,-20.0845318716027,-13.2640638933086,-17.8268272180269,-22.420154060766
-0.236328125,-11.2771829227531,-10.2296845643531,-6.12061152244494,-9.42774948731584
-0.234375,-19.3925349411708,-8.64266758877248,-12.3767492510799,-22.915745348102
-0.232421875,-21.1288707325306,-14.0489651870598,-26.882180742809,-5.27786983196075
-0.23046875,-32.8957949153615,-15.4236429361476,-16.9857302945444,-12.7235068384138
-0.228515625,-18.3388643481128,-14.4523177238555,-12.9836326880841,-16.9304631531733
-0.2265625,-13.1882337023004,-7.03168142727407,-10.3279561804752,-10.4129494296299
-0.224609375,-17.8889612649648,-11.2876249912304,-17.4945091284155,-12.4751102273783
-0.22265625,-19.560997218084,-24.4560390094818,-15.7023865896325,-12.7261423861
-0.220703125,-18.6207863617825,-9.94615355147691,-13.1380644015204,-18.0146075468818
-0.21875,-34.097492898189,-17.9035586349363,-15.6373233991679,-14.3850063066987
-0.216796875,-26.2735376749548,-18.6761323061464,-17.6527125657972,-14.4752150714579
-0.21484375,-11.7409942988664,-15.3852024309276,-22.0096712065043,-10.1366653613994
-0.212890625,-15.7550670801704,-22.6587840214479,-15.0624268079059,-12.0446187612906
-0.2109375,-17.5731627137233,-13.0655339043588,-14.7987398359564,-16.2361204597359
-0.208984375,-27.5436985671548,-14.5428542865968,-11.5857683539321,-12.3709722937423
-0.20703125,-16.0822549799326,-19.2098220823837,-20.6795212721624,-15.0043497069023
-0.205078125,-22.5571737816981,-16.5224463079917,-21.4519236366072,-12.5818379551093
-0.203125,-17.6474882849808,-14.3121453102748,-29.0639598733262,-13.6134295560279
-0.201171875,-12.4156089894291,-11.0113589075504,-15.941191156203,-17.5013700526213
-0.19921875,-21.972766778923,-5.28320891528543,-13.6411301096782,-7.57580845353347
-0.197265625,-15.5543595032111,-19.191993241687,-13.9840629243767,-21.7343067184131
-0.1953125,-12.3487847364956,-34.7716072927902,-10.8587271919146,-10.545525158334
-0.193359375,-19.1190021324448,-9.60559132086822,-11.1412600584071,-7.7450026592876
-0.19140625,-16.3049417697794,-17.6955763746974,-22.8727801449202,-9.67530694425987
-0.189453125,-17.8306812200495,-15.114740849978,-14.816914561465,-17.9500528737146
-0.1875,-13.3052197969383,-7.70350046073548,-15.6066527335248,-15.086174945522
-0.185546875,-34.7642203317868,-10.9203470414148,-16.5451103865307,-11.4944113930853
-0.18359375,-20.1938254827758,-15.9372557031769,-17.8425683310524,-17.8981273904208
-0.181640625,-24.2178409361928,-14.767774088591,-16.3476473571808,-8.77716501100982
-0.1796875,-19.0607757017082,-32.9732688932625,-11.2677107530218,-15.9775283587045
-0.177734375,-16.0255007322007,-14.4518626932684,-17.2892193414393,-12.6056184865131
-0.17578125,-14.3002665101587,-12.0329714071844,-13.1324176406657,-12.6324930041123
-0.173828125,-14.5195048281179,-15.4675611097965,-13.0486637916527,-14.0836260556396
-0.171875,-15.4293310336368,-22.0285262763513,-11.0087267693321,-15.0428037955832
-0.169921875,-21.5735411197335,-9.37172713357113,-10.9041395261074,-10.4119918765534
-0.16796875,-30.7640950201244,-15.4832565891754,-11.3045114559882,-7.66452709740026
-0.166015625,-17.1090327656619,-6.54949919760474,-11.3423614175196,-11.1865396515734
-0.1640625,-27.7132208572102,-30.0420975210274,-11.5141839576542,-16.7868130505876
-0.162109375,-14.32432051178,-20.5624804809922,-10.2686772714422,-9.10916074335708
-0.16015625,-26.70589557936,-10.5329464588033,-5.4977021395855,-4.65458883729959
-0.158203125,-23.8520714317522,-7.97857993018621,-9.04349388240596,-9.37585851519747
-0.15625,-21.8012156935463,-8.29572366616044,-7.42771178756964,-32.0112300926263
-0.154296875,-10.612955853303,-8.95632833424291,-19.5590437416293,-17.8486676977856
-0.15234375,-20.3396139942181,-16.0262326477522,-7.08500574985066,-13.1034668225196
-0.150390625,-19.3076830831403,-12.0650181852605,-9.85569969837703,-8.33811552214046
-0.1484375,-10.8670732633418,-13.6577419429169,-6.09565898387612,-11.9587647668526
-0.146484375,-18.8056273653064,-18.9284456578402,-12.3920104504491,-9.40629512701939
-0.14453125,-8.02941957525094,-5.58867113799626,-16.5062764005773,-9.47371983690497
-0.142578125,-12.2159562977232,-13.7216046396861,-10.4965064195016,-4.89526780825939
-0.140625,-23.0762000189639,-27.8918992617547,-19.7348970490781,-5.4611583455258
-0.138671875,-8.96757109841936,-9.33593346027921,-12.6170982552022,-9.51651013465559
-0.13671875,-12.4791234573461,-14.7646315542202,-11.4055733988654,-7.31421169684729
-0.134765625,-9.86542628752593,-6.853218303696,-7.61935629274608,-14.4063218987534
-0.1328125,-16.390119301412,-9.71890857306564,-21.4537755538056,-11.6075390350113
-0.130859375,-13.3499585142806,-12.7953953929892,-24.1758412357915,-17.0512506215131
-0.12890625,-14.8505758174066,-14.8841016949326,-14.2268497517885,-8.99816410068471
-0.126953125,-17.3260135660725,-8.68099015191781,-12.6902565499136,-6.99975001875394
-0.125,-13.7793369878131,-4.71452551660141,-6.05846573596987,-2.22987415386008
-0.123046875,-12.2530461072416,-14.8892623245813,-15.7226284604558,-14.8345644924463
-0.12109375,-11.1463544678563,-11.0545249010472,-13.1227228061567,-10.6993654840044
-0.119140625,-12.4729073545523,-11.5968786401548,-10.1905928184724,-7.35765801551388
-0.1171875,-12.9616337353932,-15.493972755801,-18.9349738201436,-24.9838431239945
-0.115234375,-16.653430347333,-14.0034658204397,-17.3603856386536,-6.89240017126922
-0.11328125,-23.9526703898587,-16.6001905970753,-15.7510558260531,-9.39732037899086
-0.111328125,-24.672003733523,-2.12352448403215,-29.112632193235,-13.7764614241961
-0.109375,-11.5084730492224,-13.2589490588306,-9.36506684593502,-5.89459737984275
-0.107421875,-10.8540228074115,-20.0581272012106,-10.9840834454178,-9.88124028820961
-0.10546875,-15.6284395169235,-11.0536721047658,-9.26167125351488,-10.8361735370102
-0.103515625,-17.0158350019202,-7.99054191267961,-9.88929440708072,-7.4635850563452
-0.1015625,-20.2739198595259,-10.2107071282102,-23.2020400468197,-8.07430576114964
-0.099609375,-16.1661609249838,-10.365868801088,-15.0982786155224,-5.19286781107595
-0.09765625,-11.4394607148573,-12.7920302305837,-12.7444675556486,-6.67541686097079
-0.095703125,-26.7109693057668,-12.074349430256,-7.06783783223367,-1.72192000690248
-0.09375,-15.3840414681509,-25.6825694272247,-6.83511079789797,-7.33674868896238
-0.091796875,-8.99325077221077,-15.9766700457048,-16.1400874334046,-6.84453001027526
-0.08984375,-18.0144313707134,-7.83125004103134,-12.5303759018732,-10.7252153073959
-0.087890625,-10.7448371342623,-8.63783451376195,-1.64357924086299,-9.49888463554741
-0.0859375,-11.5968764556961,-8.10986519137746,-12.8642160520966,-19.9477489375987
-0.083984375,-9.61073672905675,-14.7561016722017,-16.1365606092345,-5.48875791950195
-0.08203125,-35.1811063598289,-11.8478274351758,-10.1232314691018,-8.34675681590258
-0.080078125,-14.2904036779813,-13.4370462780214,-14.353804322536,-5.64256444657182
-0.078125,-12.4291280222585,-8.33754415553532,-26.2940763600491,-17.3707268105814
-0.076171875,-19.4962482364664,-17.2290238040317,-9.29193989168227,-8.43122836177617
-0.07421875,-10.1417826438985,-5.39478357486045,-14.3064467663024,-8.32856673961029
-0.072265625,-11.4867708410035,-6.98275922128228,-7.69141622955135,-10.7954358507949
-0.0703125,-14.344288225547,-17.0830675707563,-5.98881303447134,-2.63249790179177
-0.068359375,-24.7439181890972,-7.24634020216318,-14.5810589555262,-11.473039508768
-0.06640625,-15.6196068024132,-17.7609429694944,-17.9135809453503,-5.68758322631047
-0.064453125,-13.4559476820258,-14.6705688175099,-21.0556579557095,-5.75466140162665
-0.0625,-18.2621023811652,-8.69884647505146,-9.00920482411041,-20.4162412459617
-0.060546875,-19.8181459063786,-14.9070131663098,-14.7111245977881,-18.6424419284649
-0.05859375,-16.0969796827037,-21.3053486441097,-8.76750112653659,-6.29372681356593
-0.056640625,-13.408928562174,-11.4264801498944,-19.9602218623138,-8.84843938547558
-0.0546875,-8.45371750114661,-7.08304110086286,-15.9587397392429,-10.3534701463414
-0.052734375,-14.5669094578056,-10.136364607563,-17.0794557619866,-6.08939711063687
-0.05078125,-13.7820054690978,0,-10.2505525873714,-7.4851266134953
-0.048828125,-10.0222195073778,-3.07408109096871,-5.9063045068023,-2.14481217423518
-0.046875,-27.4998071197216,-6.9272108171864,-10.93253113277,-3.26787557717047
-0.044921875,-9.95329769546897,-9.75043653952987,-6.16625335226048,-8.11582249877106
-0.04296875,-19.0073564387422,-9.36932310184989,-14.4717979505871,-15.6974581472333
-0.041015625,-9.85322965890461,-15.4789320974546,-16.2436080773132,-5.26543462973085
-0.0390625,-6.05778040998129,-10.0977774429628,-8.30854172169348,-5.59020280907988
-0.037109375,-15.7944261151677,-11.7488932665063,-13.0941028368874,-7.19250094120531
-0.03515625,-10.7817182690706,-17.692353687871,-8.7413852072379,-17.9757341236938
-0.033203125,-13.013026185381,-15.1280450854687,-9.37584609791371,-3.47080595501035
-0.03125,-11.3397098962974,-8.33031521025336,-10.0289086569492,-11.5688824541
-0.029296875,-9.7182327409543,-19.6381762710885,-15.0135462918501,-8.27799940866668
-0.02734375,-23.7442780949503,-10.0723219875218,-15.9646449683328,-8.27468012846787
-0.025390625,-14.4533213742104,-13.4221917629207,-9.67391560535763,-8.0553308530083
-0.0234375,-13.2002782497281,-16.4104100949066,-11.9007103848112,-2.33056365572421
-0.021484375,-10.3465400298713,-8.44007812511223,-6.69456472111739,-8.62243241669694
-0.01953125,-10.0401496973412,-6.54113889990764,-12.3838412165088,0
-0.017578125,-12.1312359626851,-11.8089987386799,-21.9986294140681,-11.7645492383314
-0.015625,-9.70108443848628,-29.3535485357665,-7.13639015602984,-7.26293518737187
-0.013671875,-12.3475977857669,-13.0153446094032,-7.98968036165802,-3.57911366732529
-0.01171875,-14.8328737328805,-13.1057218654334,0,-0.946566524881298
-0.009765625,-12.7770324573824,-20.0755197592728,-7.38373867778311,-5.17733613238654
-0.0078125,-9.9527371392957,-10.9258908053419,-12.2711856973559,-9.6660291845965
-0.005859375,-5.17640906073122,-6.47204857992054,-6.63711674683663,-6.68801358969193
-0.00390625,-2.54338694682759,-9.93676031170271,-10.7149745005825,-4.57990592891875
-0.001953125,0,-10.9200211294639,-7.98580932120048,-0.966567096322439
0,-21.7495505613012,-13.7455674494894,-9.75544875832991,-13.336613154507
0.001953125,0,-10.9200211294639,-7.98580932120048,-0.966567096322439
0.00390625,-2.54338694682759,-9.93676031170271,-10.7149745005825,-4.57990592891875
0.005859375,-5.17640906073122,-6.47204857992054,-6.63711674683663,-6.68801358969193
0.0078125,-9.9527371392957,-10.9258908053419,-12.2711856973559,-9.6660291845965
0.009765625,-12.7770324573824,-20.0755197592728,-7.38373867778311,-5.17733613238654
0.01171875,-14.8328737328805,-13.1057218654334,0,-0.946566524881298
0.013671875,-12.3475977857669,-13.0153446094032,-7.98968036165802,-3.57911366732529
0.015625,-9.70108443848628,-29.3535485357665,-7.13639015602984,-7.26293518737187
0.017578125,-12.1312359626851,-11.8089987386799,-21.9986294140681,-11.7645492383314
0.01953125,-10.0401496973412,-6.54113889990764,-12.3838412165088,0
0.021484375,-10.3465400298713,-8.44007812511223,-6.69456472111739,-8.62243241669694
0.0234375,-13.2002782497281,-16.4104100949066,-11.9007103848112,-2.33056365572421
0.025390625,-14.4533213742104,-13.4221917629207,-9.67391560535763,-8.0553308530083
0.02734375,-23.7442780949503,-10.0723219875218,-15.9646449683328,-8.27468012846787
0.029296875,-9.7182327409543,-19.6381762710885,-15.0135462918501,-8.27799940866668
0.03125,-11.3397098962974,-8.33031521025336,-10.0289086569492,-11.5688824541
0.033203125,-13.013026185381,-15.1280450854687,-9.37584609791371,-3.47080595501035
0.03515625,-10.7817182690706,-17.692353687871,-8.7413852072379,-17.9757341236938
0.037109375,-15.7944261151677,-11.7488932665063,-13.0941028368874,-7.19250094120531
0.0390625,-6.05778040998129,-10.0977774429628,-8.30854172169348,-5.59020280907988
0.041015625,-9.85322965890461,-15.4789320974546,-16.2436080773132,-5.26543462973085
0.04296875,-19.0073564387422,-9.36932310184989,-14.4717979505871,-15.6974581472333
0.044921875,-9.95329769546897,-9.75043653952987,-6.16625335226048,-8.11582249877106
0.046875,-27.4998071197216,-6.9272108171864,-10.93253113277,-3.26787557717047
0.048828125,-10.0222195073778,-3.07408109096871,-5.9063045068023,-2.14481217423518
0.05078125,-13.7820054690978,0,-10.2505525873714,-7.4851266134953
0.052734375,-14.5669094578056,-10.136364607563,-17.0794557619866,-6.08939711063687
0.0546875,-8.45371750114661,-7.08304110086286,-15.9587397392429,-10.3534701463414
0.056640625,-13.408928562174,-11.4264801498944,-19.9602218623138,-8.84843938547558
0.05859375,-16.0969796827037,-21.3053486441097,-8.76750112653659,-6.29372681356593
0.060546875,-19.8181459063786,-14.9070131663098,-14.7111245977881,-18.6424419284649
0.0625,-18.2621023811652,-8.69884647505146,-9.00920482411041,-20.4162412459617
0.064453125,-13.4559476820258,-14.6705688175099,-21.0556579557095,-5.75466140162665
0.06640625,-15.6196068024132,-17.7609429694944,-17.9135809453503,-5.68758322631047
0.068359375,-24.7439181890972,-7.24634020216318,-14.5810589555262,-11.473039508768
0.0703125,-14.344288225547,-17.0830675707563,-5.98881303447134,-2.63249790179177
0.072265625,-11.4867708410035,-6.98275922128228,-7.69141622955135,-10.7954358507949
0.07421875,-10.1417826438985,-5.39478357486045,-14.3064467663024,-8.32856673961029
0.076171875,-19.4962482364664,-17.2290238040317,-9.29193989168227,-8.43122836177617
0.078125,-12.4291280222585,-8.33754415553532,-26.2940763600491,-17.3707268105814
0.080078125,-14.2904036779813,-13.4370462780214,-14.353804322536,-5.64256444657182
0.08203125,-35.1811063598289,-11.8478274351758,-10.1232314691018,-8.34675681590258
0.083984375,-9.61073672905675,-14.7561016722017,-16.1365606092345,-5.48875791950195
0.0859375,-11.5968764556961,-8.10986519137746,-12.8642160520966,-19.9477489375987
0.087890625,-10.7448371342623,-8.63783451376195,-1.64357924086299,-9.49888463554741
0.08984375,-18.0144313707134,-7.83125004103134,-12.5303759018732,-10.7252153073959
0.091796875,-8.99325077221077,-15.9766700457048,-16.1400874334046,-6.84453001027526
0.09375,-15.3840414681509,-25.6825694272247,-6.83511079789797,-7.33674868896238
0.095703125,-26.7109693057668,-12.074349430256,-7.06783783223367,-1.72192000690248
0.09765625,-11.4394607148573,-12.7920302305837,-12.7444675556486,-6.67541686097079
0.099609375,-16.1661609249838,-10.365868801088,-15.0982786155224,-5.19286781107595
0.1015625,-20.2739198595259,-10.2107071282102,-23.2020400468197,-8.07430576114964
0.103515625,-17.0158350019202,-7.99054191267961,-9.88929440708072,-7.4635850563452
0.10546875,-15.6284395169235,-11.0536721047658,-9.26167125351488,-10.8361735370102
0.107421875,-10.8540228074115,-20.0581272012106,-10.9840834454178,-9.88124028820961
0.109375,-11.5084730492224,-13.2589490588306,-9.36506684593502,-5.89459737984275
0.111328125,-24.672003733523,-2.12352448403215,-29.112632193235,-13.7764614241961
0.11328125,-23.9526703898587,-16.6001905970753,-15.7510558260531,-9.39732037899086
0.115234375,-16.653430347333,-14.0034658204397,-17.3603856386536,-6.89240017126922
0.1171875,-12.9616337353932,-15.493972755801,-18.9349738201436,-24.9838431239945
0.119140625,-12.4729073545523,-11.5968786401548,-10.1905928184724,-7.35765801551388
0.12109375,-11.1463544678563,-11.0545249010472,-13.1227228061567,-10.6993654840044
0.123046875,-12.2530461072416,-14.8892623245813,-15.7226284604558,-14.8345644924463
0.125,-13.7793369878131,-4.71452551660141,-6.05846573596987,-2.22987415386008
0.126953125,-17.3260135660725,-8.68099015191781,-12.6902565499136,-6.99975001875394
0.12890625,-14.8505758174066,-14.8841016949326,-14.2268497517885,-8.99816410068471
0.130859375,-13.3499585142806,-12.7953953929892,-24.1758412357915,-17.0512506215131
0.1328125,-16.390119301412,-9.71890857306564,-21.4537755538056,-11.6075390350113
0.134765625,-9.86542628752593,-6.853218303696,-7.61935629274608,-14.4063218987534
0.13671875,-12.4791234573461,-14.7646315542202,-11.4055733988654,-7.31421169684729
0.138671875,-8.96757109841936,-9.33593346027921,-12.6170982552022,-9.51651013465559
0.140625,-23.0762000189639,-27.8918992617547,-19.7348970490781,-5.4611583455258
0.142578125,-12.2159562977232,-13.7216046396861,-10.4965064195016,-4.89526780825939
0.14453125,-8.02941957525094,-5.58867113799626,-16.5062764005773,-9.47371983690497
0.146484375,-18.8056273653064,-18.9284456578402,-12.3920104504491,-9.40629512701939
0.1484375,-10.8670732633418,-13.6577419429169,-6.09565898387612,-11.9587647668526
0.150390625,-19.3076830831403,-12.0650181852605,-9.85569969837703,-8.33811552214046
0.15234375,-20.3396139942181,-16.0262326477522,-7.08500574985066,-13.1034668225196
0.154296875,-10.612955853303,-8.95632833424291,-19.5590437416293,-17.8486676977856
0.15625,-21.8012156935463,-8.29572366616044,-7.42771178756964,-32.0112300926263
0.158203125,-23.8520714317522,-7.97857993018621,-9.04349388240596,-9.37585851519747
0.16015625,-26.70589557936,-10.5329464588033,-5.4977021395855,-4.65458883729959
0.162109375,-14.32432051178,-20.5624804809922,-10.2686772714422,-9.10916074335708
0.1640625,-27.7132208572102,-30.0420975210274,-11.5141839576542,-16.7868130505876
0.166015625,-17.1090327656619,-6.54949919760474,-11.3423614175196,-11.1865396515734
0.16796875,-30.7640950201244,-15.4832565891754,-11.3045114559882,-7.66452709740026
0.169921875,-21.5735411197335,-9.37172713357113,-10.9041395261074,-10.4119918765534
0.171875,-15.4293310336368,-22.0285262763513,-11.0087267693321,-15.0428037955832
0.173828125,-14.5195048281179,-15.4675611097965,-13.0486637916527,-14.0836260556396
0.17578125,-14.3002665101587,-12.0329714071844,-13.1324176406657,-12.6324930041123
0.177734375,-16.0255007322007,-14.4518626932684,-17.2892193414393,-12.6056184865131
0.1796875,-19.0607757017082,-32.9732688932625,-11.2677107530218,-15.9775283587045
0.181640625,-24.2178409361928,-14.767774088591,-16.3476473571808,-8.77716501100982
0.18359375,-20.1938254827758,-15.9372557031769,-17.8425683310524,-17.8981273904208
0.185546875,-34.7642203317868,-10.9203470414148,-16.5451103865307,-11.4944113930853
0.1875,-13.3052197969383,-7.70350046073548,-15.6066527335248,-15.086174945522
0.189453125,-17.8306812200495,-15.114740849978,-14.816914561465,-17.9500528737146
0.19140625,-16.3049417697794,-17.6955763746974,-22.8727801449202,-9.67530694425987
0.193359375,-19.1190021324448,-9.60559132086822,-11.1412600584071,-7.7450026592876
0.1953125,-12.3487847364956,-34.7716072927902,-10.8587271919146,-10.545525158334
0.197265625,-15.5543595032111,-19.191993241687,-13.9840629243767,-21.7343067184131
0.19921875,-21.972766778923,-5.28320891528543,-13.6411301096782,-7.57580845353347
0.201171875,-12.4156089894291,-11.0113589075504,-15.941191156203,-17.5013700526213
0.203125,-17.6474882849808,-14.3121453102748,-29.0639598733262,-13.6134295560279
0.205078125,-22.5571737816981,-16.5224463079917,-21.4519236366072,-12.5818379551093
0.20703125,-16.0822549799326,-19.2098220823837,-20.6795212721624,-15.0043497069023
0.208984375,-27.5436985671548,-14.5428542865968,-11.5857683539321,-12.3709722937423
0.2109375,-17.5731627137233,-13.0655339043588,-14.7987398359564,-16.2361204597359
0.212890625,-15.7550670801704,-22.6587840214479,-15.0624268079059,-12.0446187612906
0.21484375,-11.7409942988664,-15.3852024309276,-22.0096712065043,-10.1366653613994
0.216796875,-26.2735376749548,-18.6761323061464,-17.6527125657972,-14.4752150714579
0.21875,-34.097492898189,-17.9035586349363,-15.6373233991679,-14.3850063066987
0.220703125,-18.6207863617825,-9.94615355147691,-13.1380644015204,-18.0146075468818
0.22265625,-19.560997218084,-24.4560390094818,-15.7023865896325,-12.7261423861
0.224609375,-17.8889612649648,-11.2876249912304,-17.4945091284155,-12.4751102273783
0.2265625,-13.1882337023004,-7.03168142727407,-10.3279561804752,-10.4129494296299
0.228515625,-18.3388643481128,-14.4523177238555,-12.9836326880841,-16.9304631531733
0.23046875,-32.8957949153615,-15.4236429361476,-16.9857302945444,-12.7235068384138
0.232421875,-21.1288707325306,-14.0489651870598,-26.882180742809,-5.27786983196075
0.234375,-19.3925349411708,-8.64266758877248,-12.3767492510799,-22.915745348102
0.236328125,-11.2771829227531,-10.2296845643531,-6.12061152244494,-9.42774948731584
0.23828125,-20.0845318716027,-13.2640638933086,-17.8268272180269,-22.420154060766
0.240234375,-15.795717238071,-11.4218713159697,-13.8272188342162,-15.6580305610261
0.2421875,-14.8723934232737,-8.7920056834296,-16.6341520220444,-9.55413003710752
0.244140625,-26.1321189494703,-21.8805379382157,-17.2418672991064,-13.3638334604039
0.24609375,-15.4012554342834,-14.1905696882422,-21.0360114150476,-19.1231550707529
0.248046875,-28.0674030812355,-12.0817899320742,-17.3393605947083,-10.6913446976352
0.25,-9.64442760474862,-8.75650336550678,-20.279402236547,-9.33233910543732
0.251953125,-15.2682259976159,-25.8359470486006,-17.3041219291549,-10.8433731229682
0.25390625,-16.954099003232,-29.7980053753617,-14.6186284949846,-11.0799743730344
0.255859375,-17.9601700988776,-13.6955269516525,-13.4087196727515,-7.60099027290942
0.2578125,-16.8640790757821,-19.2606549211222,-16.6950285112362,-9.96659477826998
0.259765625,-14.3460619139879,-21.0754287019505,-15.7754308955768,-13.9935749607987
0.26171875,-17.13704538856,-13.0086146247903,-38.3316495871853,-7.69741154151146
0.263671875,-28.9621487278548,-12.0823184452514,-18.2393929992611,-11.7346277892148
0.265625,-16.1937509313697,-11.8181660338077,-16.853332033703,-13.5731432233667
0.267578125,-13.8920961532089,-18.3526358249998,-15.7858753338498,-20.4019739461096
0.26953125,-20.5101812071457,-13.9005214931649,-10.0714279229298,-20.3391114057282
0.271484375,-9.68622146222429,-9.96400328882381,-11.4884455542826,-11.191376978236
0.2734375,-18.8489383853135,-9.52192219420388,-17.039040179351,-16.6268873076456
0.275390625,-13.3824608006359,-12.5497370622306,-15.3976327237325,-19.6163905827924
0.27734375,-17.1943352322303,-19.6706694343994,-20.1961415244308,-14.8082577909727
0.279296875,-15.9633157385126,-21.1948363900901,-29.626919919913,-21.2498517886906
0.28125,-18.1760469687269,-11.0406117240517,-32.2579012132306,-10.6701854150317
0.283203125,-15.4760061302458,-8.904934946281,-29.5546409736907,-13.5355258292662
0.28515625,-12.8398855971177,-19.6760031789827,-30.563752699071,-17.608995523535
0.287109375,-29.9504616595044,-17.529017392323,-24.5440134511819,-21.7334130428675
0.2890625,-21.7944467851922,-35.7830631355019,-25.9045128774085,-14.6489892722164
0.291015625,-15.6615430180287,-16.7602428564467,-20.1883509824922,-17.4012227063513
0.29296875,-8.68130463599212,-20.0212353076212,-16.2846745227993,-7.39123379147409
0.294921875,-8.03669816314336,-13.554412585018,-19.3964091455899,-30.7257324283703
0.296875,-17.4190084329806,-16.4630759950083,-12.3096698595471,-16.6033241475297
0.298828125,-19.6127657524632,-12.8799062627025,-20.257043489215,-18.1986572768732
0.30078125,-17.2085081060662,-16.5349166464843,-13.9428709728673,-17.0099225268634
0.302734375,-33.8656887213715,-11.3131208092459,-16.8290752420898,-15.6530907168317
0.3046875,-12.0162498308257,-11.9263343919981,-28.9401731313397,-20.7398169920045
0.306640625,-16.1778139668983,-15.0481668208355,-17.9311531950111,-17.7504205517201
0.30859375,-18.1652754535009,-14.0451483311294,-15.5741027626237,-14.6335524279873
0.310546875,-22.9647617914989,-16.0173420565844,-28.0427415607862,-15.0565797530007
0.3125,-9.79600596268098,-13.6838509679248,-17.0853286760055,-12.4664518813684
0.314453125,-40.5423412238736,-19.2298509253273,-19.2547031504297,-13.5662320490691
0.31640625,-22.5086930388806,-23.2032828664399,-20.1805967664128,-27.8075268605236
0.318359375,-22.9590651492441,-15.8682082446622,-13.0991076364394,-16.996966896529
0.3203125,-14.6230653277981,-13.7927388252224,-22.3213716249861,-15.4445626394636
0.322265625,-11.2682772839472,-14.7563046979695,-43.5524856230695,-16.5891546220128
0.32421875,-17.6336149119691,-14.8833577864387,-19.423225456032,-26.0418788195598
0.326171875,-22.9688506072634,-12.9551025597412,-12.7715049634899,-10.7622332464609
0.328125,-18.0142563601944,-19.1932202959723,-15.4435460681949,-22.7795097258875
0.330078125,-14.3276004074999,-14.7543000300264,-16.5516545329071,-11.4550745903899
0.33203125,-30.3304321391385,-16.5047714273281,-16.6530296791824,-12.3623524798686
0.333984375,-13.7502987014551,-15.7385174512578,-13.6030974696712,-12.6018738685712
0.3359375,-15.4293232361163,-19.5566864462739,-14.0472495769991,-22.4391190276041
0.337890625,-25.9274504818928,-13.8906529229544,-23.4712359542307,-22.9049031653389
0.33984375,-19.97331055607,-14.7751858022623,-14.8396926421034,-18.5554266766843
0.341796875,-13.0708315008149,-28.5904518055439,-16.0344025397909,-14.3013986212819
0.34375,-35.3451986080314,-29.2174050446928,-18.1805317323971,-10.350583810982
0.345703125,-18.4717461377532,-15.5908775853983,-14.900353368799,-11.2178778670148
0.34765625,-13.6917902154675,-16.8671436258987,-27.8202776349867,-16.1404800267963
0.349609375,-16.9655420376506,-17.9539805701761,-23.6496434389319,-14.3976503095931
0.3515625,-21.680583360016,-14.4382340352507,-15.7920087658247,-18.1744456546867
0.353515625,-15.8247023206443,-13.7898731029895,-14.7672001723,-14.0570423475279
0.35546875,-17.7031154890887,-25.4675561657561,-13.3003754019062,-20.3265479742694
0.357421875,-15.4839881081807,-14.912996807821,-12.8083470255956,-12.2854507297902
0.359375,-25.5094949487182,-37.7672366768903,-22.4015438174149,-31.081247382204
0.361328125,-21.2365722987278,-17.6806485189219,-22.3660258613678,-13.5651294515209
0.36328125,-18.0657923876558,-35.9130063694849,-14.5100548961928,-19.4181159422363
0.365234375,-14.3699755834164,-16.5279334036422,-25.6851908781046,-18.0487523668451
0.3671875,-16.6474352014744,-20.3999260526963,-16.8902218275694,-27.6643845926109
0.369140625,-16.8256062742402,-15.4358673708597,-23.7549965340425,-21.313293416268
0.37109375,-17.218907517642,-34.5230881645467,-17.7181878798775,-17.2951670081457
0.373046875,-23.5533710854218,-23.1968733218951,-26.8791629998178,-18.729834769159
0.375,-24.0474052108039,-17.3436686897757,-43.2051841063367,-20.063730377807
0.376953125,-12.1221656371918,-15.0966501485087,-22.2435644942452,-21.7589654608023
0.37890625,-21.3898296636528,-21.1194781360402,-16.5850925307406,-18.0299834846885
0.380859375,-17.5763584856364,-29.3589727592454,-20.4847969738289,-24.5776414748731
0.3828125,-33.7173937280175,-18.797537248442,-24.4658262817605,-21.4804311209643
0.384765625,-18.9939208115519,-14.7960712276788,-24.0295596350488,-30.2717793545196
0.38671875,-14.7470761673428,-19.0097643993427,-24.8660439249019,-35.4420182471172
0.388671875,-20.5974962635125,-19.0101124898935,-17.0316192421179,-29.2562162120372
0.390625,-21.5264854378161,-19.5671195748196,-15.7212657561014,-13.1048119393608
0.392578125,-21.0509425341771,-26.6670259267903,-18.0178457692132,-23.1829592415897
0.39453125,-20.1461106729906,-19.6666324439713,-17.9535864320773,-22.640559054088
0.396484375,-20.2189034301995,-20.073884103892,-27.2763750769722,-28.5509418260038
0.3984375,-16.207907525644,-17.106855914802,-23.4908519686583,-13.1674148950889
0.400390625,-31.6415065997041,-22.457398466115,-22.597615624705,-24.1751944861407
0.40234375,-13.1675865126817,-13.1457221663854,-32.6794910161329,-23.8915657642631
0.404296875,-23.3835225342134,-20.3573708363071,-18.6912266242504,-27.1802426965979
0.40625,-16.8816216319772,-17.0188199375048,-21.3482514392162,-21.4731797414629
0.408203125,-21.4536177483088,-19.5631884379047,-14.1162321911342,-14.9117118346522
0.41015625,-20.4690243838337,-22.105003971508,-28.9711279142974,-24.2633456994432
0.412109375,-25.9008351173997,-13.3515790273925,-14.8629099469617,-15.7588145809602
0.4140625,-20.8263588112607,-29.9162950155986,-15.816138676795,-21.3619264063049
0.416015625,-15.5541892520989,-17.7940845165044,-22.8713620792591,-19.7242288293094
0.41796875,-20.0417786716606,-18.7999879472851,-23.2028725570673,-20.2638758688496
0.419921875,-17.7335035556131,-26.5859447175119,-21.332294829949,-17.9587075192421
0.421875,-23.8586439933862,-14.3914568273625,-16.6090105079622,-15.3662933006706
0.423828125,-17.8908396405434,-20.4481286826896,-16.2674463846665,-21.2725343773682
0.42578125,-14.8768222731578,-15.0012329108323,-19.1743253159502,-14.0862174219741
0.427734375,-30.3054106610248,-29.8052397272295,-25.8398618330737,-19.5218485461125
0.4296875,-26.7738692315331,-22.7035020047804,-23.0769617992793,-24.4396730378498
0.431640625,-17.2412792866047,-16.5251617974396,-24.8691867166943,-18.550684609813
0.43359375,-15.257767089324,-12.3087615209424,-24.7004120672611,-29.554286562065
0.435546875,-16.0929534961526,-20.5648335413875,-24.8359536807832,-17.5797277378161
0.4375,-26.0208057709684,-16.3757746881428,-15.1248797338243,-15.2535729926613
0.439453125,-21.3315369152453,-16.2177325635802,-22.767007563436,-22.2801002938124
0.44140625,-19.7721686734733,-15.5632073300295,-30.0897627876996,-17.6954991662981
0.443359375,-26.3197228531574,-15.3987961766019,-27.9485242157656,-33.7135410045433
0.4453125,-17.1625243254344,-28.4411241141742,-27.7098430549437,-30.7299064569642
0.447265625,-20.1186319295489,-29.2946335191417,-30.7189812793863,-20.3442497104952
0.44921875,-20.9905095704688,-26.4876521184727,-21.951092698114,-20.4961682443734
0.451171875,-21.0014292632337,-18.8395574064852,-25.2294824058112,-22.538200729475
0.453125,-21.3851311089132,-23.7516598636969,-25.1540276420045,-24.5816129590649
0.455078125,-28.940998327534,-23.0558140719964,-27.2683828602662,-35.1386185936269
0.45703125,-20.2665065000916,-18.4801090718989,-21.3392959013492,-23.0857775486341
0.458984375,-22.0245992365689,-26.1592955919374,-25.5491182989215,-30.3311510513321
0.4609375,-18.8475997619957,-20.5216781639664,-22.1511803978652,-22.586203819971
0.462890625,-28.5828309625974,-29.3150600078447,-26.033446164856,-27.6701668418934
0.46484375,-20.0859091248919,-21.3231720057794,-21.9321481973679,-23.4854507686343
0.466796875,-21.8920569003204,-24.1480941469857,-20.1604906040862,-26.438198498011
0.46875,-21.0925576006953,-18.2220373496257,-24.923304198401,-22.354840998132
0.470703125,-20.9951979042601,-13.5287763243897,-26.1423806502381,-23.5208805635339
0.47265625,-19.6071048325133,-18.7687999307565,-20.8106534775985,-25.9788693048952
0.474609375,-20.5549686739514,-27.3176557727113,-24.621899072315,-21.9264527671296
0.4765625,-22.3142858933095,-19.405894679889,-22.0073087730211,-27.3734882945438
0.478515625,-27.6820391668838,-21.5535206898877,-21.7824188005946,-18.4218682684582
0.48046875,-20.586726695688,-27.8336341425535,-23.6407731225056,-21.2887019177863
0.482421875,-17.8214291817442,-18.484658755601,-22.7351823370057,-28.5383324389254
0.484375,-18.7113592764974,-18.1080319452291,-25.0300127020006,-19.904792498164
0.486328125,-24.7158491261428,-18.583066539803,-25.2671080269192,-29.9607413484715
0.48828125,-20.8333689305974,-16.9577113077801,-19.2895763523311,-18.8630596317641
0.490234375,-53.2002232089833,-17.2820032255175,-23.5628023028352,-16.8008406665076
0.4921875,-26.5983653494518,-15.7370048871172,-21.921427427352,-26.9451453890936
0.494140625,-18.942751780378,-15.7424563255242,-15.5444065281693,-18.23271516281
0.49609375,-25.3448401490904,-22.1624700091178,-19.7667499008808,-21.5780762826566
0.498046875,-20.7511176703072,-19.1938771749677,-24.9355987675179,-17.0552762214047
0.5,-30.9932062693076,-22.6754232438541,-24.3407475897787,-22.2480483443898
0.501953125,-15.2202153558816,-14.9231141248176,-21.7480267878069,-28.8265482670956
0.50390625,-24.994844851221,-17.017735690429,-19.6631733964082,-21.544006980328
0.505859375,-27.5129016414927,-16.6511467682796,-23.0644880350265,-22.1778787116503
0.5078125,-34.6367438149209,-23.440950417854,-34.662374201924,-23.394836938541
0.509765625,-20.6692061184436,-25.1422278236468,-23.2401541624771,-32.1158612959322
0.51171875,-26.8516791110295,-29.7933603305316,-38.4505645624456,-21.6309996136812
0.513671875,-22.467659952129,-34.8724603308878,-26.6727714628776,-20.7764347247983
0.515625,-25.7672330276635,-28.1220735099779,-31.515335238245,-33.5399885315293
0.517578125,-19.6860158460706,-24.8143581516755,-44.5409216002444,-29.6235806242756
0.51953125,-17.3167265165789,-23.6024150460508,-25.041381626157,-24.9024221437957
0.521484375,-21.40282817378,-27.5420127991442,-27.0331781932837,-24.3325190681703
0.5234375,-18.621514672957,-22.9504566429695,-26.9473302448161,-28.7746456230165
0.525390625,-19.9966072348933,-38.1685408066733,-27.3235562758568,-18.8835853004717
0.52734375,-31.9268750882577,-38.7161933795241,-30.3050209868369,-30.9065697168711
0.529296875,-25.8072181944378,-36.7312386717312,-20.2596641005259,-21.2710973850571
0.53125,-27.7870330441255,-17.0394682172107,-20.1375677426129,-24.1391465786727
0.533203125,-20.4923425083018,-25.8317748107239,-32.4421651553696,-26.6502987639968
0.53515625,-26.3187244027289,-26.9140454486322,-24.7676469600085,-16.7787421239112
0.537109375,-25.8699295427244,-20.7936828250149,-30.9472150032556,-35.543710226853
0.5390625,-23.2284726614836,-25.751435432023,-25.3625249620395,-20.6667908101452
0.541015625,-33.2870871397225,-41.3354109014529,-38.5600677298506,-20.854420347978
0.54296875,-26.7137881093779,-32.7490638227004,-25.2873748204656,-26.2760070506715
0.544921875,-26.2182852220278,-22.0685199168466,-29.5592680486088,-26.152415751878
0.546875,-29.8542014108641,-29.3821213168528,-27.0301730417842,-22.6249257060353
0.548828125,-23.8604374448395,-23.1827309279455,-26.7076084695729,-24.2517739147841


==> data/phase_instructions/phase_instructions_0.1BW_4_stages_5_psnm.csv <==
freq,1,2,3,4
-0.548828125,-10.8434720858838,-10.3195630941622,-14.2616708009666,-17.6876551429611
-0.546875,-9.91957823736202,-14.9083336529512,-13.3475344673527,-14.3363517104619
-0.544921875,-25.9857676136275,-13.8898172773643,-13.1514272765428,-16.5749974187586
-0.54296875,-13.4164519941004,-9.3160235969418,-5.84913402335494,-8.81508392305371
-0.541015625,-7.99445235114003,-8.292406911668,-11.6107338982921,-20.8979193183365
-0.5390625,-14.8409712393331,-4.56431218269522,-5.95759221663468,-9.11259914048719
-0.537109375,-15.8334343157554,-13.9577729791239,-16.7707137594071,-17.7681646726429
-0.53515625,-15.6872135498418,-18.6842245552017,-16.1905194339481,-32.7629408021488
-0.533203125,-11.555766967669,-10.0645799298085,-11.9113538229752,-16.9093310077262
-0.53125,-21.0437018101013,-8.12280360745703,-11.2581315123655,-14.7712882606356
-0.529296875,-12.5543379679211,-7.74142605574662,-8.31682405436703,-18.7509366257097
-0.52734375,-11.6811913805361,-5.8449002293178,-6.9403583662475,-13.6419614293521
-0.525390625,-18.593686590012,-10.273487168705,-7.48602190261633,-14.0477198178964
-0.5234375,-10.5979894886133,-10.7977211857392,-14.4713646661577,-26.3695142546342
-0.521484375,-21.2631660904183,-9.5731605168197,-14.3928207010851,-16.5078897212533
-0.51953125,-18.5894944330898,-19.3010558645338,-19.9095570880625,-19.2349142311791
-0.517578125,-9.38115262240521,-13.0904324129712,-14.5269920159416,-13.8674503317645
-0.515625,-14.1525099051486,-16.6704501634955,-16.5911415483678,-19.8622702410919
-0.513671875,-36.0299715034857,-10.5959674160472,-10.6522093178847,-14.8707865620527
-0.51171875,-16.20979404524,-14.720769995153,-13.4957805553142,-12.4380834757382
-0.509765625,-25.1693031909189,-8.59249011402597,-8.65296085465336,-12.9410398440016
-0.5078125,-14.3818450038892,-17.8460219655015,-17.8957166050802,-17.2088993569248
-0.505859375,-10.4355683926702,-17.2153834217298,-14.7247525787305,-16.9904478138216
-0.50390625,-15.5395614668654,-17.3206508299851,-19.1436690244688,-26.5379344236211
-0.501953125,-11.0197041004017,-5.89815935705807,-6.36510750013872,-18.8579032019508
-0.5,-14.2474621968285,-22.7314122643495,-20.9516233390551,-23.0442038649399
-0.498046875,-13.0553548120521,-18.9284591621035,-18.2783278809523,-20.0120477602498
-0.49609375,-12.4588410096103,-14.715346274786,-15.1803337265157,-32.9677622542785
-0.494140625,-26.7964460578987,-22.0745374299414,-43.6894279969487,-26.1097728915299
-0.4921875,-10.100702805061,-26.0987552593778,-27.3483422007936,-13.8941551368202
-0.490234375,-8.49452982779557,-18.0383909071044,-12.0520478674501,-17.2340087773397
-0.48828125,-16.9703769612888,-12.034267908145,-20.1721350262034,-13.4789437719095
-0.486328125,-13.3590144202411,-29.5153309204658,-32.2458163478381,-18.2839449618997
-0.484375,-26.8331434324121,-11.9444760108892,-14.0302243994886,-16.2436999356469
-0.482421875,-19.2752523557446,-17.7883704443684,-28.7023444938505,-30.6634171472062
-0.48046875,-18.4471406078144,-9.7541457040123,-12.1636423839453,-15.4651527867435
-0.478515625,-10.4517712517954,-9.8056146390182,-20.2590122974859,-12.1065266062669
-0.4765625,-14.7666457093588,-14.129606869425,-13.6692459534147,-22.6163654808956
-0.474609375,-16.7580100546882,-14.3639950875054,-15.1268558148732,-21.5528925372373
-0.47265625,-11.0461587931214,-14.5413654277818,-20.2907265997763,-12.543243974746
-0.470703125,-13.1262406777021,-9.29251286715261,-7.04587471856089,-15.5705071163007
-0.46875,-15.4183422861951,-12.8489461461291,-17.5866716477616,-23.6773071677676
-0.466796875,-9.84096950338444,-12.5439427566109,-21.5538110982939,-16.9124035688448
-0.46484375,-19.0121984777353,-11.812101152819,-14.6248834493746,-17.3319643865601
-0.462890625,-35.8700469467166,-14.9357946493222,-27.1195286246178,-21.8437129076847
-0.4609375,-29.8775993668071,-21.3831942682895,-19.9393068904835,-29.8211042114349
-0.458984375,-27.0044412279396,-25.6919117660529,-19.8105775619421,-31.0354506492916
-0.45703125,-26.9570665720467,-5.57368670398382,-11.3471863193725,-13.9459916903133
-0.455078125,-18.0214555700601,-17.8665769814466,-27.6573096685766,-20.1528945096087
-0.453125,-15.9857944956395,-14.7134043310093,-21.65035439788,-22.1867355548377
-0.451171875,-12.8258217030937,-13.7395804510771,-13.9033990069498,-24.0280846841905
-0.44921875,-10.0932394581407,-23.5350630226325,-11.4976198694758,-17.9669763856739
-0.447265625,-8.16143456794994,-14.1586048444745,-10.5326195706844,-24.8935678000694
-0.4453125,-19.6936786866056,-19.3169671486109,-17.6061094238967,-20.5170811326036
-0.443359375,-23.0213277276639,-10.1799423678516,-23.485268799614,-14.0433089649906
-0.44140625,-19.1658927610056,-10.4170936013074,-10.6472075242546,-23.0109852031445
-0.439453125,-18.1820539961413,-14.9641793492105,-11.1014818986205,-28.3054032029912
-0.4375,-11.2816264815195,-6.60142018660507,-13.2125830386258,-14.3009333781928
-0.435546875,-22.6036439899796,-20.4091572384159,-29.3423541900814,-19.8249712338729
-0.43359375,-11.9305652080774,-18.7123519190178,-11.1608233001122,-18.3870049454077
-0.431640625,-18.8033557365688,-4.88625397007532,-12.5400607965935,-11.7115766464532
-0.4296875,-10.8003616597617,-6.78082912860795,-4.85058963712016,-12.1738123012182
-0.427734375,-15.461329582759,-15.7865393112863,-23.4297217428321,-26.866542896016
-0.42578125,-19.6976678107619,-14.1843824277957,-24.74650629627,-30.1212741836995
-0.423828125,-11.8073842004271,-9.20643052415392,-10.8003396574283,-15.7701643224485
-0.421875,-14.5116686001511,-11.8279164474007,-17.4685384083973,-19.2188973191142
-0.419921875,-19.3509311413789,-9.61340092488062,-17.1395690361448,-15.3574310775643
-0.41796875,-12.8814740974471,-11.8553107733422,-19.4975907474714,-14.5986641373267
-0.416015625,-17.9976829275227,-12.5376019403771,-14.3545985499952,-18.4036899583043
-0.4140625,-31.7947479733963,-6.88028519165044,-21.4707793648442,-13.1151364711801
-0.412109375,-14.3775457383581,-4.4549937748128,-13.2262023530098,-11.9568752223694
-0.41015625,-11.2817762560122,-26.2314113232552,-13.2182519809052,-20.4573837872714
-0.408203125,-22.1306285637293,-20.8569425055902,-18.4598257075433,-32.474131545143
-0.40625,-10.840088211225,-18.534268808387,-16.9656241391639,-24.2136029966968
-0.404296875,-24.0650410438814,-9.32913115714321,-18.4594379938692,-10.8974071468948
-0.40234375,-10.6276111544819,-12.9755194769786,-13.1756628270889,-15.0289959040901
-0.400390625,-12.8282564139609,-6.65929812241744,-11.0025205001178,-14.6500310106977
-0.3984375,-17.8151945479161,-12.4418555915491,-14.3239689717818,-20.8432658398671
-0.396484375,-9.57947126533729,-16.1117400233792,-8.14558385161084,-16.5416801211009
-0.39453125,-28.5413793576312,-12.9767208769511,-20.1145169526075,-24.9790157043331
-0.392578125,-25.7509180532689,-10.897276355098,-20.9888804243771,-23.3693512386997
-0.390625,-30.6450213779035,-4.32522345970762,-15.1523841994137,-9.13513362089045
-0.388671875,-19.2229531889661,-8.56077098660464,-7.49860282210877,-11.3801860963373
-0.38671875,-18.4740674744759,-14.1655654232206,-13.4573553197534,-22.3498097098712
-0.384765625,-17.4503599688173,-13.0283853916146,-10.2133273492012,-17.9758646022634
-0.3828125,-10.957992600295,-8.34876695488655,-15.2309606519764,-16.6711972597722
-0.380859375,-22.881278606531,-13.3688729659131,-19.3472729769895,-16.5555879888241
-0.37890625,-10.1891566081471,-17.1503154203703,-16.0160394682683,-26.2788851971696
-0.376953125,-30.2853598946869,-9.44822881276517,-16.6978217580769,-15.6368034987998
-0.375,-12.5445853807696,-14.2775397748997,-10.7878144887932,-31.8294886086395
-0.373046875,-11.1236327028208,-8.92833569080597,-10.5769535710216,-14.4610470121152
-0.37109375,-20.6215467527304,-7.9843847932371,-14.7947690367347,-15.9703685863673
-0.369140625,-12.5282778618249,-9.1107957918036,-10.0808416437002,-15.0517621054722
-0.3671875,-19.030069182645,-26.4813178277852,-12.6696829003096,-17.5222720469471
-0.365234375,-9.06272749792775,-11.7868460889535,-9.26783522385761,-21.2220848145051
-0.36328125,-12.7092197912447,-17.3392385935387,-14.9010461187306,-19.4215769143277
-0.361328125,-16.5680620142281,-8.41609956576886,-16.6154512852882,-13.6004789536243
-0.359375,-21.4420042758294,-10.8477579522255,-14.5886143591004,-20.4104517974522
-0.357421875,-22.9856180396116,-5.49743650509741,-17.7311996228677,-11.2927928343431
-0.35546875,-12.9800768516471,-12.7503090165617,-16.618648789272,-16.5849792627441
-0.353515625,-14.2809811879814,-11.8576620438012,-20.718100088127,-22.7576066028483
-0.3515625,-12.1490328201375,-16.4749283845661,-17.0503961419001,-22.6192514223848
-0.349609375,-20.3122773794499,-17.4646179590193,-29.2415700385083,-20.9394420908465
-0.34765625,-18.4975213641721,-9.73993517713911,-14.5428944707433,-16.2170077824117
-0.345703125,-13.9205620724027,-19.7030691453711,-11.2834080227403,-30.5112450224511
-0.34375,-21.2525623332707,-13.87877437951,-13.353821014761,-22.0798688485241
-0.341796875,-10.3411365025258,-15.8878911423069,-10.5721979592888,-18.1523831578334
-0.33984375,-12.0497547246639,-14.0317869196049,-15.4790316799391,-19.8668811894602
-0.337890625,-10.7372010648954,-18.5657179881322,-18.2765449174353,-21.6382889122082
-0.3359375,-19.7016174613014,-15.3766356820496,-17.5899008477843,-17.1709721424059
-0.333984375,-15.5394427209148,-5.51364362499198,-13.6586130070189,-9.32430303781015
-0.33203125,-20.7547912300013,-17.4739441522093,-14.8176031149295,-16.3094425247762
-0.330078125,-15.6241359878107,-8.09690439332218,-9.92210466419867,-14.9939063566697
-0.328125,-16.7934185253729,-31.7005384687915,-11.7797363467145,-26.5932428755787
-0.326171875,-17.3929838838759,-9.48665521869192,-10.9364649622661,-15.1034080933818
-0.32421875,-12.41924435718,-8.09542610515135,-10.9302137418814,-16.7757271056474
-0.322265625,-14.4370047692785,-12.6883311897515,-10.9583950047672,-20.5830882522489
-0.3203125,-15.9220497467934,-14.2780274184842,-17.8202609605694,-16.7224871904964
-0.318359375,-12.3002590357408,-11.2868054464024,-12.9898344181001,-13.8063554562477
-0.31640625,-21.0700962181754,-11.0398459756873,-12.8122076366963,-19.3605240223307
-0.314453125,-14.4688538630636,-10.7603033669798,-17.5398017874455,-19.0275216305946
-0.3125,-16.9552301311646,-14.1038002327907,-33.1591841372868,-12.3263650286065
-0.310546875,-13.6912368374774,-10.2887775708818,-22.7665771933043,-15.70342409082
-0.30859375,-10.1136975418438,-8.26467571912253,-22.9489541994277,-10.9824219540058
-0.306640625,-8.90033610251277,-10.1382496637812,-15.7895030950384,-11.2805588046643
-0.3046875,-22.9614520920969,-7.57813203978946,-17.0718787984513,-17.8269745522865
-0.302734375,-11.5539730384817,-11.4303922185744,-16.3132507207022,-18.118800765896
-0.30078125,-19.815455737828,-18.2138336803693,-34.7510707990772,-38.9734925995815
-0.298828125,-18.0858786739055,-5.91605732024924,-13.6835406378708,-19.5580382747238
-0.296875,-17.171353267936,-14.9161732434246,-8.81707678634224,-28.2727381312188
-0.294921875,-19.8909469780123,-21.7563495299423,-17.4324376822099,-14.3791274383307
-0.29296875,-10.6956246521078,-12.9737514467696,-10.9697948985711,-16.9446140931141
-0.291015625,-10.4612944926455,-10.5301433326566,-6.32939895289013,-10.2632190957187
-0.2890625,-18.5115308489888,-15.4515056715605,-22.7078183993175,-22.6760520173822
-0.287109375,-15.8640828680692,-11.0950625599463,-25.5907740048748,-16.3379375409519
-0.28515625,-15.6623106008517,-6.81769242410674,-16.0222115385741,-10.1571918259347
-0.283203125,-19.361233168991,-9.11370810188522,-14.9947344265636,-14.1825654218458
-0.28125,-24.3671033998549,-11.3082820953963,-17.7375764257523,-21.7318906197738
-0.279296875,-12.8366513308085,-20.1003389388411,-11.6432120643663,-16.1113595867534
-0.27734375,-17.5097439279537,-13.5813941150497,-12.9051141028772,-14.3851114328896
-0.275390625,-11.8946037626335,-10.5646825442539,-15.2458784633456,-20.7411764577629
-0.2734375,-19.2686075437019,-9.91094982390826,-17.2134700191843,-18.8500830102288
-0.271484375,-15.8454275128986,-7.53807676985353,-10.9771392623666,-14.3425214110798
-0.26953125,-15.6731071614496,-16.0726978876258,-9.21766532936786,-13.5958981670945
-0.267578125,-11.5179825750112,-8.38651364686178,-4.86025562888998,-8.02110467788725
-0.265625,-18.2695373709168,-16.067646470902,-8.10045209111597,-20.7133300848624
-0.263671875,-10.4355609557179,-12.1213278136382,-27.8898299056316,-22.8754957250473
-0.26171875,-18.4156116585562,-12.9892118480648,-14.6220507722083,-15.3938744948684
-0.259765625,-18.1988776438443,-9.89879961453913,-19.3088108929759,-15.2140407287956
-0.2578125,-19.1640318687409,-24.1905545018196,-14.3808895730069,-19.8879764259403
-0.255859375,-19.0105874089494,-15.8370939391356,-10.6456187184756,-14.9060137584903
-0.25390625,-21.3933883680412,-9.24746097229318,-8.50817833174291,-11.9375186985545
-0.251953125,-13.0593012364696,-7.4956087865637,-10.5812137091202,-13.8562073571655
-0.25,-16.0987181582193,-9.63272649850096,-12.0563674231828,-16.9749828074875
-0.248046875,-9.30251876169272,-18.1003123933624,-14.7256360309661,-9.51264439944526
-0.24609375,-14.3724459691937,-12.3329868358786,-9.16364032806073,-12.6158467239531
-0.244140625,-15.3928870520611,-10.2060907287218,-11.0011423876387,-11.8840927550286
-0.2421875,-17.1782480951804,-10.1757004380678,-8.72770915992603,-14.5936150096302
-0.240234375,-13.7860389670191,-14.0847772758397,-11.8577865062029,-9.73766754892135
-0.23828125,-13.8684192002996,-9.90498754622167,-15.5806609985155,-32.4563118143912
-0.236328125,-12.2263611618193,-21.5754424035211,-18.1632798721135,-16.368759696822
-0.234375,-9.72810572621808,-7.8235407440808,-16.3138007441851,-26.9251804289664
-0.232421875,-14.0224044468595,-4.92202949098232,-8.19066968430342,-15.4632183132641
-0.23046875,-11.73697054787,-10.2799799531062,-16.3208563322015,-9.52886671895863
-0.228515625,-8.27746262178071,-11.923595342118,-14.3766536423017,-10.1804389708633
-0.2265625,-13.2399926062141,-15.4915293460328,-14.2785187291773,-22.5063996749464
-0.224609375,-15.8921023901955,-10.9306394366616,-13.4344426940015,-17.188447873234
-0.22265625,-14.4877798579049,-15.2814215230761,-3.62028954631795,-12.5087266882697
-0.220703125,-20.4799609389156,-12.2473534023829,-17.7078955466391,-15.1001995237277
-0.21875,-23.7429239155683,-3.76641475831238,-7.726915850244,-9.24960151676895
-0.216796875,-9.49393866609171,-5.89179331641247,-2.59318480850224,-7.66735387596951
-0.21484375,-19.0497295951533,-11.7781229651647,-17.5740495657091,-26.6907753500359
-0.212890625,-11.7444189574665,-13.4259949970921,-17.2606395757059,-10.1833249201897
-0.2109375,-16.8150410082278,-6.79458898448788,-15.412581611115,-20.7447817830617
-0.208984375,-25.5369159548319,-6.10898364807721,-16.1323161746291,-36.5323550343831
-0.20703125,-34.7928165424584,-12.9835204897057,-16.3728658999542,-10.9170984625573
-0.205078125,-8.75725396149137,-5.80931483052069,-8.02844870409061,-14.8319623385834
-0.203125,-11.2341156899231,-10.1361763368041,-4.5604862092702,-9.7115437333739
-0.201171875,-14.6076671667309,-19.7571807841912,-5.95007879990691,-15.7749781838795
-0.19921875,-25.3086469892064,-9.9858661809647,-8.34030315450789,-12.7460594572814
-0.197265625,-5.54027926420331,-17.6857368188481,-9.92807644093568,-13.4775174850727
-0.1953125,-13.6890331112244,-17.8409968932137,-17.556540898321,-26.3441269309884
-0.193359375,-12.4253212266542,-9.103016667964,-7.24997505285462,-8.59732705104433
-0.19140625,-14.694881059282,-11.9791785910515,-9.3591414377615,-10.8147786825195
-0.189453125,-16.3805695678076,-9.77825821098309,-10.887060662618,-11.6216660194603
-0.1875,-19.910479077837,-7.11935384117153,-17.9257109753441,-15.1099155879977
-0.185546875,-12.1198089297616,-12.014238689148,-15.6976875066546,-15.5969970613083
-0.18359375,-15.7453857560706,-26.5830232267584,-6.97021190215088,-14.4923551157389
-0.181640625,-12.9963684044792,-33.3041945524166,-7.95859363008422,-11.3698957717498
-0.1796875,-10.2751258739888,-9.95453701237219,-7.6419098586567,-7.49831188921538
-0.177734375,-17.5174610129072,-13.2689241207648,-11.3141440545117,-23.8744092229767
-0.17578125,-10.5610669754129,-3.81983041614786,-12.1608969999507,-12.2646543869986
-0.173828125,-14.1368628291319,-11.5630106404746,-16.6931485709853,-23.4514652767924
-0.171875,-7.97845078583787,-8.89160242706529,-16.8178444923268,-12.6245329583832
-0.169921875,-23.7337815936218,-10.3372383424131,-7.77848854396838,-13.8989274607932
-0.16796875,-12.6039830688292,-10.5019027058035,-10.7511081906402,-19.9477782370219
-0.166015625,-8.02159738700627,-3.36839388908593,-20.9438288591299,-23.8642937497845
-0.1640625,-8.77313016066619,-26.2740853976543,-7.40878751870963,-6.35096489324775
-0.162109375,-16.678316993831,-9.28342785029358,-3.8832738159244,-12.1074289171755
-0.16015625,-9.80750971824487,-4.21827782282438,-11.9235664427611,-22.2434720682385
-0.158203125,-13.4654182654791,-3.33394982584904,-15.6921022084758,-12.0348398510548
-0.15625,-22.4495486909965,-11.6137985541598,-2.87784008022077,-6.72846759124545
-0.154296875,-26.7415089152439,-4.50912933216777,-11.0199083507427,-16.0241984764926
-0.15234375,-14.0699338476784,-6.33640542138234,-9.14690103101931,-19.8748801025107
-0.150390625,-15.9133963908036,-7.88869893401791,-3.30953889493263,-14.9694769308614
-0.1484375,-18.5973682764326,-3.97377077731752,-3.16328423698794,-32.2752038405108
-0.146484375,-23.095691393954,-11.0383415346806,-7.51993427144186,-16.5121257116812
-0.14453125,-8.53332650494423,-15.6600271702569,-11.1431404858619,-14.9887874693104
-0.142578125,-4.13106338227736,-6.67213355196202,-11.7841194725064,-9.54762480150535
-0.140625,-16.5199179047769,-10.001176571878,-7.85961252582413,-11.043120810912
-0.138671875,-8.55476124144413,-8.55457544382577,-5.3249231284948,-13.3115743515364
-0.13671875,-12.2503257751158,-22.313663670884,-6.71581860445773,-14.4384318731489
-0.134765625,-17.04029493463,-3.43054344711975,-18.7400826363977,-7.60643592362229
-0.1328125,-14.4953762546056,-10.3648604561279,-5.91061513393073,-9.04039248396555
-0.130859375,-17.7346103711706,-1.58317150810741,-18.5662942951284,-11.3515300598163
-0.12890625,-13.120642207787,-27.3860796759514,-10.4634967285083,-28.0874601654707
-0.126953125,-11.8418085986187,-6.33409983589187,-4.4404503412866,-5.59445094612451
-0.125,-5.6090547467368,-17.0982485545894,-3.19595951229214,-10.3714255501346
-0.123046875,-9.68111668148286,-6.32577812432477,-6.33803441153746,-12.8002797571869
-0.12109375,-9.86009207179126,-13.2633209667553,-9.83294497913911,-13.9023326482765
-0.119140625,-10.0475931212069,-15.5500962045583,-10.4891127953742,-14.8094896713211
-0.1171875,-13.407738551967,-11.269220589758,-7.61495440444159,-11.1309026789254
-0.115234375,-17.1887816403206,-3.142566487007,-5.61577494162129,-21.9512214507936
-0.11328125,-19.7107041952998,-7.02183464740459,-15.9008599158562,-10.1824994270009
-0.111328125,-15.3620794730017,-10.416837321256,-8.01775990091704,-29.4839946759987
-0.109375,-7.95745096413495,-5.92913298701491,-7.31398539351666,-5.93289702746667
-0.107421875,-13.8981223633592,-13.879614380966,-3.6535449579004,-10.7294694747055
-0.10546875,-13.6071089565805,-12.658161725496,-5.19719160961838,-22.8564255140933
-0.103515625,-7.18848975129927,-5.23982320365999,-4.47303980940298,-8.48329006585083
-0.1015625,-6.00528709719821,-7.10675209184276,-4.13013931612757,-7.86885651659554
-0.099609375,-7.95251697309896,-14.2617540482124,-5.11899959657401,-8.94532209572819
-0.09765625,-23.2387466250602,-10.3135607548452,-8.37200770667631,-5.04677612245501
-0.095703125,-5.04703102633549,-23.3075366880176,-3.98627294026081,-5.95376354410604
-0.09375,-12.8062787307973,-10.3262664936701,-8.79418678714847,-6.15758583927566
-0.091796875,-9.57227836821566,-15.0597922387817,-21.1191000233496,-12.0555016978391
-0.08984375,-13.6132645504858,-5.93382447256291,-8.29745136126242,-11.4366340038619
-0.087890625,-10.6769146944624,-10.8876059704294,-6.35598288205568,-4.27654722029522
-0.0859375,-8.7359705161384,-5.14940500470448,-8.99924567371071,-15.3355866392145
-0.083984375,-4.95216841375309,-0.672966171811911,-8.44182467213951,-0.408301945874411
-0.08203125,-7.1047401513708,-9.75734559276064,-10.5564416021682,-10.5152965472131
-0.080078125,-3.55836671200604,-23.1624182394467,-10.9949603913829,-6.97926331478282
-0.078125,-6.47080719549807,-15.8820555364351,-4.05695027473051,-9.15613538233075
-0.076171875,-9.70043301334292,0,-7.79264894688948,-13.9960320784449
-0.07421875,-11.1562792805899,-1.74953453422266,-15.3280381231315,-24.2321859921216
-0.072265625,-13.5711618468334,-2.27218725333228,-11.7035485968517,-9.12298693657705
-0.0703125,-11.3583027173306,-8.53872110430546,0,-8.96946489015689
-0.068359375,-15.7355262941062,-10.7246990011614,-9.88067600760378,-14.4233852386215
-0.06640625,-5.45176314093553,-12.1750622595824,-3.75370349565262,-9.29935696783817
-0.064453125,-9.84871586223404,-8.94492720637624,-4.54938800863946,-1.55928295207906
-0.0625,-11.6707419753807,-15.224707529018,-14.83450597539,-5.93057459013932
-0.060546875,-3.60073771516537,-6.01203648225887,-10.0225942284629,-11.8049193832454
-0.05859375,-11.8623738196025,-14.703326435036,-15.039541535738,-5.70000783884237
-0.056640625,-6.99970800486294,-12.5638527177428,-13.9827477634866,-8.60439675120085
-0.0546875,-6.98077845235242,-10.467149030336,-8.83836289132024,-12.1459475060169
-0.052734375,-7.8806400715893,-8.31788108357443,-1.23502711281633,-12.1295523122311
-0.05078125,-0.625688704100307,-4.24745424845633,-16.8572327878832,-5.97301475013344
-0.048828125,-3.02956354332054,-30.4881546978654,-8.49933400430653,-15.257569308193
-0.046875,-6.04849076814656,-5.56453720624309,-4.47067221380654,-6.3585706578095
-0.044921875,-2.48983217511372,-11.0248468680904,-13.2793526317483,-2.95635966261033
-0.04296875,-0.541460392853178,-13.090763053505,-11.4129824982523,-5.52482147783195
-0.041015625,-13.3453146635991,-15.1507415178475,-6.71606317462713,0
-0.0390625,-10.2289477136034,-5.01458508377389,-2.38099073811122,-8.19179928362414
-0.037109375,-8.73009752334037,-3.934782155498,-5.97558273971483,-6.84786158099598
-0.03515625,-7.34072950338129,-7.22215294381263,-5.2264312505735,-9.60608373896675
-0.033203125,-11.4425569160188,-10.94131574908,-8.3038910081026,-4.18305153755201
-0.03125,-9.64861281407038,-22.4781865583215,-1.90202317081357,-9.26415648336539
-0.029296875,-15.5782948976643,-2.01823335092796,-14.465025721063,-4.96270501031596
-0.02734375,-0.836616416556453,-3.13258814320067,-5.93745133240992,-18.3579625281397
-0.025390625,-6.39434679440572,-7.27182091632309,-5.29676433129329,-11.6598545929767
-0.0234375,-10.0986066649978,-8.70153898491057,-9.18293194586668,-3.76224420084181
-0.021484375,-7.15356327937674,-8.10458255065172,-9.77762758309099,-23.9308268151682
-0.01953125,0,-8.26086364144832,-2.32559918942683,-6.73648834900696
-0.017578125,-16.9098524809475,-13.8507901507358,-4.18085452007615,-24.880644493375
-0.015625,-0.443695562061039,-7.75196591340174,-1.70590952397878,-18.5690639028679
-0.013671875,-4.77609300927831,-7.45941209679208,-4.06493342654222,-10.4199324700243
-0.01171875,-0.281576071924452,-4.70530384911603,-8.83812740748238,-5.94772250000719
-0.009765625,-9.00007044909703,-5.94593248336409,-8.70157426372752,-14.6311662562672
-0.0078125,-2.07737434171198,-1.84003629528766,-4.67780302795471,-3.51788040766525
-0.005859375,-3.11574711348325,-4.17666754098225,-8.95676516921588,-1.65115870804024
-0.00390625,-1.28411894512035,-6.57793802538957,-7.34859553934252,-6.70873755001895
-0.001953125,-5.64156249032763,-1.09200507795892,-4.91792164162997,-6.56043683795026
0,-2.27000452346402,-0.657695114021367,-5.79987327529202,-29.2400436612816
0.001953125,-5.64156249032763,-1.09200507795892,-4.91792164162997,-6.56043683795026
0.00390625,-1.28411894512035,-6.57793802538957,-7.34859553934252,-6.70873755001895
0.005859375,-3.11574711348325,-4.17666754098225,-8.95676516921588,-1.65115870804024
0.0078125,-2.07737434171198,-1.84003629528766,-4.67780302795471,-3.51788040766525
0.009765625,-9.00007044909703,-5.94593248336409,-8.70157426372752,-14.6311662562672
0.01171875,-0.281576071924452,-4.70530384911603,-8.83812740748238,-5.94772250000719
0.013671875,-4.77609300927831,-7.45941209679208,-4.06493342654222,-10.4199324700243
0.015625,-0.443695562061039,-7.75196591340174,-1.70590952397878,-18.5690639028679
0.017578125,-16.9098524809475,-13.8507901507358,-4.18085452007615,-24.880644493375
0.01953125,0,-8.26086364144832,-2.32559918942683,-6.73648834900696
0.021484375,-7.15356327937674,-8.10458255065172,-9.77762758309099,-23.9308268151682
0.0234375,-10.0986066649978,-8.70153898491057,-9.18293194586668,-3.76224420084181
0.025390625,-6.39434679440572,-7.27182091632309,-5.29676433129329,-11.6598545929767
0.02734375,-0.836616416556453,-3.13258814320067,-5.93745133240992,-18.3579625281397
0.029296875,-15.5782948976643,-2.01823335092796,-14.465025721063,-4.96270501031596
0.03125,-9.64861281407038,-22.4781865583215,-1.90202317081357,-9.26415648336539
0.033203125,-11.4425569160188,-10.94131574908,-8.3038910081026,-4.18305153755201
0.03515625,-7.34072950338129,-7.22215294381263,-5.2264312505735,-9.60608373896675
0.037109375,-8.73009752334037,-3.934782155498,-5.97558273971483,-6.84786158099598
0.0390625,-10.2289477136034,-5.01458508377389,-2.38099073811122,-8.19179928362414
0.041015625,-13.3453146635991,-15.1507415178475,-6.71606317462713,0
0.04296875,-0.541460392853178,-13.090763053505,-11.4129824982523,-5.52482147783195
0.044921875,-2.48983217511372,-11.0248468680904,-13.2793526317483,-2.95635966261033
0.046875,-6.04849076814656,-5.56453720624309,-4.47067221380654,-6.3585706578095
0.048828125,-3.02956354332054,-30.4881546978654,-8.49933400430653,-15.257569308193
0.05078125,-0.625688704100307,-4.24745424845633,-16.8572327878832,-5.97301475013344
0.052734375,-7.8806400715893,-8.31788108357443,-1.23502711281633,-12.1295523122311
0.0546875,-6.98077845235242,-10.467149030336,-8.83836289132024,-12.1459475060169
0.056640625,-6.99970800486294,-12.5638527177428,-13.9827477634866,-8.60439675120085
0.05859375,-11.8623738196025,-14.703326435036,-15.039541535738,-5.70000783884237
0.060546875,-3.60073771516537,-6.01203648225887,-10.0225942284629,-11.8049193832454
0.0625,-11.6707419753807,-15.224707529018,-14.83450597539,-5.93057459013932
0.064453125,-9.84871586223404,-8.94492720637624,-4.54938800863946,-1.55928295207906
0.06640625,-5.45176314093553,-12.1750622595824,-3.75370349565262,-9.29935696783817
0.068359375,-15.7355262941062,-10.7246990011614,-9.88067600760378,-14.4233852386215
0.0703125,-11.3583027173306,-8.53872110430546,0,-8.96946489015689
0.072265625,-13.5711618468334,-2.27218725333228,-11.7035485968517,-9.12298693657705
0.07421875,-11.1562792805899,-1.74953453422266,-15.3280381231315,-24.2321859921216
0.076171875,-9.70043301334292,0,-7.79264894688948,-13.9960320784449
0.078125,-6.47080719549807,-15.8820555364351,-4.05695027473051,-9.15613538233075
0.080078125,-3.55836671200604,-23.1624182394467,-10.9949603913829,-6.97926331478282
0.08203125,-7.1047401513708,-9.75734559276064,-10.5564416021682,-10.5152965472131
0.083984375,-4.95216841375309,-0.672966171811911,-8.44182467213951,-0.408301945874411
0.0859375,-8.7359705161384,-5.14940500470448,-8.99924567371071,-15.3355866392145
0.087890625,-10.6769146944624,-10.8876059704294,-6.35598288205568,-4.27654722029522
0.08984375,-13.6132645504858,-5.93382447256291,-8.29745136126242,-11.4366340038619
0.091796875,-9.57227836821566,-15.0597922387817,-21.1191000233496,-12.0555016978391
0.09375,-12.8062787307973,-10.3262664936701,-8.79418678714847,-6.15758583927566
0.095703125,-5.04703102633549,-23.3075366880176,-3.98627294026081,-5.95376354410604
0.09765625,-23.2387466250602,-10.3135607548452,-8.37200770667631,-5.04677612245501
0.099609375,-7.95251697309896,-14.2617540482124,-5.11899959657401,-8.94532209572819
0.1015625,-6.00528709719821,-7.10675209184276,-4.13013931612757,-7.86885651659554
0.103515625,-7.18848975129927,-5.23982320365999,-4.47303980940298,-8.48329006585083
0.10546875,-13.6071089565805,-12.658161725496,-5.19719160961838,-22.8564255140933
0.107421875,-13.8981223633592,-13.879614380966,-3.6535449579004,-10.7294694747055
0.109375,-7.95745096413495,-5.92913298701491,-7.31398539351666,-5.93289702746667
0.111328125,-15.3620794730017,-10.416837321256,-8.01775990091704,-29.4839946759987
0.11328125,-19.7107041952998,-7.02183464740459,-15.9008599158562,-10.1824994270009
0.115234375,-17.1887816403206,-3.142566487007,-5.61577494162129,-21.9512214507936
0.1171875,-13.407738551967,-11.269220589758,-7.61495440444159,-11.1309026789254
0.119140625,-10.0475931212069,-15.5500962045583,-10.4891127953742,-14.8094896713211
0.12109375,-9.86009207179126,-13.2633209667553,-9.83294497913911,-13.9023326482765
0.123046875,-9.68111668148286,-6.32577812432477,-6.33803441153746,-12.8002797571869
0.125,-5.6090547467368,-17.0982485545894,-3.19595951229214,-10.3714255501346
0.126953125,-11.8418085986187,-6.33409983589187,-4.4404503412866,-5.59445094612451
0.12890625,-13.120642207787,-27.3860796759514,-10.4634967285083,-28.0874601654707
0.130859375,-17.7346103711706,-1.58317150810741,-18.5662942951284,-11.3515300598163
0.1328125,-14.4953762546056,-10.3648604561279,-5.91061513393073,-9.04039248396555
0.134765625,-17.04029493463,-3.43054344711975,-18.7400826363977,-7.60643592362229
0.13671875,-12.2503257751158,-22.313663670884,-6.71581860445773,-14.4384318731489
0.138671875,-8.55476124144413,-8.55457544382577,-5.3249231284948,-13.3115743515364
0.140625,-16.5199179047769,-10.001176571878,-7.85961252582413,-11.043120810912
0.142578125,-4.13106338227736,-6.67213355196202,-11.7841194725064,-9.54762480150535
0.14453125,-8.53332650494423,-15.6600271702569,-11.1431404858619,-14.9887874693104
0.146484375,-23.095691393954,-11.0383415346806,-7.51993427144186,-16.5121257116812
0.1484375,-18.5973682764326,-3.97377077731752,-3.16328423698794,-32.2752038405108
0.150390625,-15.9133963908036,-7.88869893401791,-3.30953889493263,-14.9694769308614
0.15234375,-14.0699338476784,-6.33640542138234,-9.14690103101931,-19.8748801025107
0.154296875,-26.7415089152439,-4.50912933216777,-11.0199083507427,-16.0241984764926
0.15625,-22.4495486909965,-11.6137985541598,-2.87784008022077,-6.72846759124545
0.158203125,-13.4654182654791,-3.33394982584904,-15.6921022084758,-12.0348398510548
0.16015625,-9.80750971824487,-4.21827782282438,-11.9235664427611,-22.2434720682385
0.162109375,-16.678316993831,-9.28342785029358,-3.8832738159244,-12.1074289171755
0.1640625,-8.77313016066619,-26.2740853976543,-7.40878751870963,-6.35096489324775
0.166015625,-8.02159738700627,-3.36839388908593,-20.9438288591299,-23.8642937497845
0.16796875,-12.6039830688292,-10.5019027058035,-10.7511081906402,-19.9477782370219
0.169921875,-23.7337815936218,-10.3372383424131,-7.77848854396838,-13.8989274607932
0.171875,-7.97845078583787,-8.89160242706529,-16.8178444923268,-12.6245329583832
0.173828125,-14.1368628291319,-11.5630106404746,-16.6931485709853,-23.4514652767924
0.17578125,-10.5610669754129,-3.81983041614786,-12.1608969999507,-12.2646543869986
0.177734375,-17.5174610129072,-13.2689241207648,-11.3141440545117,-23.8744092229767
0.1796875,-10.2751258739888,-9.95453701237219,-7.6419098586567,-7.49831188921538
0.181640625,-12.9963684044792,-33.3041945524166,-7.95859363008422,-11.3698957717498
0.18359375,-15.7453857560706,-26.5830232267584,-6.97021190215088,-14.4923551157389
0.185546875,-12.1198089297616,-12.014238689148,-15.6976875066546,-15.5969970613083
0.1875,-19.910479077837,-7.11935384117153,-17.9257109753441,-15.1099155879977
0.189453125,-16.3805695678076,-9.77825821098309,-10.887060662618,-11.6216660194603
0.19140625,-14.694881059282,-11.9791785910515,-9.3591414377615,-10.8147786825195
0.193359375,-12.4253212266542,-9.103016667964,-7.24997505285462,-8.59732705104433
0.1953125,-13.6890331112244,-17.8409968932137,-17.556540898321,-26.3441269309884
0.197265625,-5.54027926420331,-17.6857368188481,-9.92807644093568,-13.4775174850727
0.19921875,-25.3086469892064,-9.9858661809647,-8.34030315450789,-12.7460594572814
0.201171875,-14.6076671667309,-19.7571807841912,-5.95007879990691,-15.7749781838795
0.203125,-11.2341156899231,-10.1361763368041,-4.5604862092702,-9.7115437333739
0.205078125,-8.75725396149137,-5.80931483052069,-8.02844870409061,-14.8319623385834
0.20703125,-34.7928165424584,-12.9835204897057,-16.3728658999542,-10.9170984625573
0.208984375,-25.5369159548319,-6.10898364807721,-16.1323161746291,-36.5323550343831
0.2109375,-16.8150410082278,-6.79458898448788,-15.412581611115,-20.7447817830617
0.212890625,-11.7444189574665,-13.4259949970921,-17.2606395757059,-10.1833249201897
0.21484375,-19.0497295951533,-11.7781229651647,-17.5740495657091,-26.6907753500359
0.216796875,-9.49393866609171,-5.89179331641247,-2.59318480850224,-7.66735387596951
0.21875,-23.7429239155683,-3.76641475831238,-7.726915850244,-9.24960151676895
0.220703125,-20.4799609389156,-12.2473534023829,-17.7078955466391,-15.1001995237277
0.22265625,-14.4877798579049,-15.2814215230761,-3.62028954631795,-12.5087266882697
0.224609375,-15.8921023901955,-10.9306394366616,-13.4344426940015,-17.188447873234
0.2265625,-13.2399926062141,-15.4915293460328,-14.2785187291773,-22.5063996749464
0.228515625,-8.27746262178071,-11.923595342118,-14.3766536423017,-10.1804389708633
0.23046875,-11.73697054787,-10.2799799531062,-16.3208563322015,-9.52886671895863
0.232421875,-14.0224044468595,-4.92202949098232,-8.19066968430342,-15.4632183132641
0.234375,-9.72810572621808,-7.8235407440808,-16.3138007441851,-26.9251804289664
0.236328125,-12.2263611618193,-21.5754424035211,-18.1632798721135,-16.368759696822
0.23828125,-13.8684192002996,-9.90498754622167,-15.5806609985155,-32.4563118143912
0.240234375,-13.7860389670191,-14.0847772758397,-11.8577865062029,-9.73766754892135
0.2421875,-17.1782480951804,-10.1757004380678,-8.72770915992603,-14.5936150096302
0.244140625,-15.3928870520611,-10.2060907287218,-11.0011423876387,-11.8840927550286
0.24609375,-14.3724459691937,-12.3329868358786,-9.16364032806073,-12.6158467239531
0.248046875,-9.30251876169272,-18.1003123933624,-14.7256360309661,-9.51264439944526
0.25,-16.0987181582193,-9.63272649850096,-12.0563674231828,-16.9749828074875
0.251953125,-13.0593012364696,-7.4956087865637,-10.5812137091202,-13.8562073571655
0.25390625,-21.3933883680412,-9.24746097229318,-8.50817833174291,-11.9375186985545
0.255859375,-19.0105874089494,-15.8370939391356,-10.6456187184756,-14.9060137584903
0.2578125,-19.1640318687409,-24.1905545018196,-14.3808895730069,-19.8879764259403
0.259765625,-18.1988776438443,-9.89879961453913,-19.3088108929759,-15.2140407287956
0.26171875,-18.4156116585562,-12.9892118480648,-14.6220507722083,-15.3938744948684
0.263671875,-10.4355609557179,-12.1213278136382,-27.8898299056316,-22.8754957250473
0.265625,-18.2695373709168,-16.067646470902,-8.10045209111597,-20.7133300848624
0.267578125,-11.5179825750112,-8.38651364686178,-4.86025562888998,-8.02110467788725
0.26953125,-15.6731071614496,-16.0726978876258,-9.21766532936786,-13.5958981670945
0.271484375,-15.8454275128986,-7.53807676985353,-10.9771392623666,-14.3425214110798
0.2734375,-19.2686075437019,-9.91094982390826,-17.2134700191843,-18.8500830102288
0.275390625,-11.8946037626335,-10.5646825442539,-15.2458784633456,-20.7411764577629
0.27734375,-17.5097439279537,-13.5813941150497,-12.9051141028772,-14.3851114328896
0.279296875,-12.8366513308085,-20.1003389388411,-11.6432120643663,-16.1113595867534
0.28125,-24.3671033998549,-11.3082820953963,-17.7375764257523,-21.7318906197738
0.283203125,-19.361233168991,-9.11370810188522,-14.9947344265636,-14.1825654218458
0.28515625,-15.6623106008517,-6.81769242410674,-16.0222115385741,-10.1571918259347
0.287109375,-15.8640828680692,-11.0950625599463,-25.5907740048748,-16.3379375409519
0.2890625,-18.5115308489888,-15.4515056715605,-22.7078183993175,-22.6760520173822
0.291015625,-10.4612944926455,-10.5301433326566,-6.32939895289013,-10.2632190957187
0.29296875,-10.6956246521078,-12.9737514467696,-10.9697948985711,-16.9446140931141
0.294921875,-19.8909469780123,-21.7563495299423,-17.4324376822099,-14.3791274383307
0.296875,-17.171353267936,-14.9161732434246,-8.81707678634224,-28.2727381312188
0.298828125,-18.0858786739055,-5.91605732024924,-13.6835406378708,-19.5580382747238
0.30078125,-19.815455737828,-18.2138336803693,-34.7510707990772,-38.9734925995815
0.302734375,-11.5539730384817,-11.4303922185744,-16.3132507207022,-18.118800765896
0.3046875,-22.9614520920969,-7.57813203978946,-17.0718787984513,-17.8269745522865
0.306640625,-8.90033610251277,-10.1382496637812,-15.7895030950384,-11.2805588046643
0.30859375,-10.1136975418438,-8.26467571912253,-22.9489541994277,-10.9824219540058
0.310546875,-13.6912368374774,-10.2887775708818,-22.7665771933043,-15.70342409082
0.3125,-16.9552301311646,-14.1038002327907,-33.1591841372868,-12.3263650286065
0.314453125,-14.4688538630636,-10.7603033669798,-17.5398017874455,-19.0275216305946
0.31640625,-21.0700962181754,-11.0398459756873,-12.8122076366963,-19.3605240223307
0.318359375,-12.3002590357408,-11.2868054464024,-12.9898344181001,-13.8063554562477
0.3203125,-15.9220497467934,-14.2780274184842,-17.8202609605694,-16.7224871904964
0.322265625,-14.4370047692785,-12.6883311897515,-10.9583950047672,-20.5830882522489
0.32421875,-12.41924435718,-8.09542610515135,-10.9302137418814,-16.7757271056474
0.326171875,-17.3929838838759,-9.48665521869192,-10.9364649622661,-15.1034080933818
0.328125,-16.7934185253729,-31.7005384687915,-11.7797363467145,-26.5932428755787
0.330078125,-15.6241359878107,-8.09690439332218,-9.92210466419867,-14.9939063566697
0.33203125,-20.7547912300013,-17.4739441522093,-14.8176031149295,-16.3094425247762
0.333984375,-15.5394427209148,-5.51364362499198,-13.6586130070189,-9.32430303781015
0.3359375,-19.7016174613014,-15.3766356820496,-17.5899008477843,-17.1709721424059
0.337890625,-10.7372010648954,-18.5657179881322,-18.2765449174353,-21.6382889122082
0.33984375,-12.0497547246639,-14.0317869196049,-15.4790316799391,-19.8668811894602
0.341796875,-10.3411365025258,-15.8878911423069,-10.5721979592888,-18.1523831578334
0.34375,-21.2525623332707,-13.87877437951,-13.353821014761,-22.0798688485241
0.345703125,-13.9205620724027,-19.7030691453711,-11.2834080227403,-30.5112450224511
0.34765625,-18.4975213641721,-9.73993517713911,-14.5428944707433,-16.2170077824117
0.349609375,-20.3122773794499,-17.4646179590193,-29.2415700385083,-20.9394420908465
0.3515625,-12.1490328201375,-16.4749283845661,-17.0503961419001,-22.6192514223848
0.353515625,-14.2809811879814,-11.8576620438012,-20.718100088127,-22.7576066028483
0.35546875,-12.9800768516471,-12.7503090165617,-16.618648789272,-16.5849792627441
0.357421875,-22.9856180396116,-5.49743650509741,-17.7311996228677,-11.2927928343431
0.359375,-21.4420042758294,-10.8477579522255,-14.5886143591004,-20.4104517974522
0.361328125,-16.5680620142281,-8.41609956576886,-16.6154512852882,-13.6004789536243
0.36328125,-12.7092197912447,-17.3392385935387,-14.9010461187306,-19.4215769143277
0.365234375,-9.06272749792775,-11.7868460889535,-9.26783522385761,-21.2220848145051
0.3671875,-19.030069182645,-26.4813178277852,-12.6696829003096,-17.5222720469471
0.369140625,-12.5282778618249,-9.1107957918036,-10.0808416437002,-15.0517621054722
0.37109375,-20.6215467527304,-7.9843847932371,-14.7947690367347,-15.9703685863673
0.373046875,-11.1236327028208,-8.92833569080597,-10.5769535710216,-14.4610470121152
0.375,-12.5445853807696,-14.2775397748997,-10.7878144887932,-31.8294886086395
0.376953125,-30.2853598946869,-9.44822881276517,-16.6978217580769,-15.6368034987998
0.37890625,-10.1891566081471,-17.1503154203703,-16.0160394682683,-26.2788851971696
0.380859375,-22.881278606531,-13.3688729659131,-19.3472729769895,-16.5555879888241
0.3828125,-10.957992600295,-8.34876695488655,-15.2309606519764,-16.6711972597722
0.384765625,-17.4503599688173,-13.0283853916146,-10.2133273492012,-17.9758646022634
0.38671875,-18.4740674744759,-14.1655654232206,-13.4573553197534,-22.3498097098712
0.388671875,-19.2229531889661,-8.56077098660464,-7.49860282210877,-11.3801860963373
0.390625,-30.6450213779035,-4.32522345970762,-15.1523841994137,-9.13513362089045
0.392578125,-25.7509180532689,-10.897276355098,-20.9888804243771,-23.3693512386997
0.39453125,-28.5413793576312,-12.9767208769511,-20.1145169526075,-24.9790157043331
0.396484375,-9.57947126533729,-16.1117400233792,-8.14558385161084,-16.5416801211009
0.3984375,-17.8151945479161,-12.4418555915491,-14.3239689717818,-20.8432658398671
0.400390625,-12.8282564139609,-6.65929812241744,-11.0025205001178,-14.6500310106977
0.40234375,-10.6276111544819,-12.9755194769786,-13.1756628270889,-15.0289959040901
0.404296875,-24.0650410438814,-9.32913115714321,-18.4594379938692,-10.8974071468948
0.40625,-10.840088211225,-18.534268808387,-16.9656241391639,-24.2136029966968
0.408203125,-22.1306285637293,-20.8569425055902,-18.4598257075433,-32.474131545143
0.41015625,-11.2817762560122,-26.2314113232552,-13.2182519809052,-20.4573837872714
0.412109375,-14.3775457383581,-4.4549937748128,-13.2262023530098,-11.9568752223694
0.4140625,-31.7947479733963,-6.88028519165044,-21.4707793648442,-13.1151364711801
0.416015625,-17.9976829275227,-12.5376019403771,-14.3545985499952,-18.4036899583043
0.41796875,-12.8814740974471,-11.8553107733422,-19.4975907474714,-14.5986641373267
0.419921875,-19.3509311413789,-9.61340092488062,-17.1395690361448,-15.3574310775643
0.421875,-14.5116686001511,-11.8279164474007,-17.4685384083973,-19.2188973191142
0.423828125,-11.8073842004271,-9.20643052415392,-10.8003396574283,-15.7701643224485
0.42578125,-19.6976678107619,-14.1843824277957,-24.74650629627,-30.1212741836995
0.427734375,-15.461329582759,-15.7865393112863,-23.4297217428321,-26.866542896016
0.4296875,-10.8003616597617,-6.78082912860795,-4.85058963712016,-12.1738123012182
0.431640625,-18.8033557365688,-4.88625397007532,-12.5400607965935,-11.7115766464532
0.43359375,-11.9305652080774,-18.7123519190178,-11.1608233001122,-18.3870049454077
0.435546875,-22.6036439899796,-20.4091572384159,-29.3423541900814,-19.8249712338729
0.4375,-11.2816264815195,-6.60142018660507,-13.2125830386258,-14.3009333781928
0.439453125,-18.1820539961413,-14.9641793492105,-11.1014818986205,-28.3054032029912
0.44140625,-19.1658927610056,-10.4170936013074,-10.6472075242546,-23.0109852031445
0.443359375,-23.0213277276639,-10.1799423678516,-23.485268799614,-14.0433089649906
0.4453125,-19.6936786866056,-19.3169671486109,-17.6061094238967,-20.5170811326036
0.447265625,-8.16143456794994,-14.1586048444745,-10.5326195706844,-24.8935678000694
0.44921875,-10.0932394581407,-23.5350630226325,-11.4976198694758,-17.9669763856739
0.451171875,-12.8258217030937,-13.7395804510771,-13.9033990069498,-24.0280846841905
0.453125,-15.9857944956395,-14.7134043310093,-21.65035439788,-22.1867355548377
0.455078125,-18.0214555700601,-17.8665769814466,-27.6573096685766,-20.1528945096087
0.45703125,-26.9570665720467,-5.57368670398382,-11.3471863193725,-13.9459916903133
0.458984375,-27.0044412279396,-25.6919117660529,-19.8105775619421,-31.0354506492916
0.4609375,-29.8775993668071,-21.3831942682895,-19.9393068904835,-29.8211042114349
0.462890625,-35.8700469467166,-14.9357946493222,-27.1195286246178,-21.8437129076847
0.46484375,-19.0121984777353,-11.812101152819,-14.6248834493746,-17.3319643865601
0.466796875,-9.84096950338444,-12.5439427566109,-21.5538110982939,-16.9124035688448
0.46875,-15.4183422861951,-12.8489461461291,-17.5866716477616,-23.6773071677676
0.470703125,-13.1262406777021,-9.29251286715261,-7.04587471856089,-15.5705071163007
0.47265625,-11.0461587931214,-14.5413654277818,-20.2907265997763,-12.543243974746
0.474609375,-16.7580100546882,-14.3639950875054,-15.1268558148732,-21.5528925372373
0.4765625,-14.7666457093588,-14.129606869425,-13.6692459534147,-22.6163654808956
0.478515625,-10.4517712517954,-9.8056146390182,-20.2590122974859,-12.1065266062669
0.48046875,-18.4471406078144,-9.7541457040123,-12.1636423839453,-15.4651527867435
0.482421875,-19.2752523557446,-17.7883704443684,-28.7023444938505,-30.6634171472062
0.484375,-26.8331434324121,-11.9444760108892,-14.0302243994886,-16.2436999356469
0.486328125,-13.3590144202411,-29.5153309204658,-32.2458163478381,-18.2839449618997
0.48828125,-16.9703769612888,-12.034267908145,-20.1721350262034,-13.4789437719095
0.490234375,-8.49452982779557,-18.0383909071044,-12.0520478674501,-17.2340087773397
0.4921875,-10.100702805061,-26.0987552593778,-27.3483422007936,-13.8941551368202
0.494140625,-26.7964460578987,-22.0745374299414,-43.6894279969487,-26.1097728915299
0.49609375,-12.4588410096103,-14.715346274786,-15.1803337265157,-32.9677622542785
0.498046875,-13.0553548120521,-18.9284591621035,-18.2783278809523,-20.0120477602498
0.5,-14.2474621968285,-22.7314122643495,-20.9516233390551,-23.0442038649399
0.501953125,-11.0197041004017,-5.89815935705807,-6.36510750013872,-18.8579032019508
0.50390625,-15.5395614668654,-17.3206508299851,-19.1436690244688,-26.5379344236211
0.505859375,-10.4355683926702,-17.2153834217298,-14.7247525787305,-16.9904478138216
0.5078125,-14.3818450038892,-17.8460219655015,-17.8957166050802,-17.2088993569248
0.509765625,-25.1693031909189,-8.59249011402597,-8.65296085465336,-12.9410398440016
0.51171875,-16.20979404524,-14.720769995153,-13.4957805553142,-12.4380834757382
0.513671875,-36.0299715034857,-10.5959674160472,-10.6522093178847,-14.8707865620527
0.515625,-14.1525099051486,-16.6704501634955,-16.5911415483678,-19.8622702410919
0.517578125,-9.38115262240521,-13.0904324129712,-14.5269920159416,-13.8674503317645
0.51953125,-18.5894944330898,-19.3010558645338,-19.9095570880625,-19.2349142311791
0.521484375,-21.2631660904183,-9.5731605168197,-14.3928207010851,-16.5078897212533
0.5234375,-10.5979894886133,-10.7977211857392,-14.4713646661577,-26.3695142546342
0.525390625,-18.593686590012,-10.273487168705,-7.48602190261633,-14.0477198178964
0.52734375,-11.6811913805361,-5.8449002293178,-6.9403583662475,-13.6419614293521
0.529296875,-12.5543379679211,-7.74142605574662,-8.31682405436703,-18.7509366257097
0.53125,-21.0437018101013,-8.12280360745703,-11.2581315123655,-14.7712882606356
0.533203125,-11.555766967669,-10.0645799298085,-11.9113538229752,-16.9093310077262
0.53515625,-15.6872135498418,-18.6842245552017,-16.1905194339481,-32.7629408021488
0.537109375,-15.8334343157554,-13.9577729791239,-16.7707137594071,-17.7681646726429
0.5390625,-14.8409712393331,-4.56431218269522,-5.95759221663468,-9.11259914048719
0.541015625,-7.99445235114003,-8.292406911668,-11.6107338982921,-20.8979193183365
0.54296875,-13.4164519941004,-9.3160235969418,-5.84913402335494,-8.81508392305371
0.544921875,-25.9857676136275,-13.8898172773643,-13.1514272765428,-16.5749974187586
0.546875,-9.91957823736202,-14.9083336529512,-13.3475344673527,-14.3363517104619
0.548828125,-10.8434720858838,-10.3195630941622,-14.2616708009666,-17.6876551429611


==> data/phase_instructions/phase_instructions_0.5BW_4_stages.csv <==
freq,1,2,3,4
-0.748046875,-23.1089358263885,-31.0331143832281,-18.8915557269269,-29.9057828690808
-0.74609375,-27.5002199411098,-39.5359518049412,-31.9574589436491,-20.7398303667962
-0.744140625,-22.7864368424366,-37.2394173854453,-26.5481327520047,-41.9301752376368
-0.7421875,-21.4366558534995,-16.0291090294212,-20.9814232032343,-24.2035748145571
-0.740234375,-30.7942141405231,-22.611931935276,-33.5783479678034,-27.8641129599615
-0.73828125,-35.18767630967,-27.9578779217323,-26.2005944602109,-23.1919142020767
-0.736328125,-21.3611256165648,-27.6561719556383,-31.9036876695551,-24.881471430395
-0.734375,-18.0058009736669,-26.2508358500308,-21.5089016232101,-34.5430265568018
-0.732421875,-22.6524330838371,-20.1666354092746,-29.7108044964293,-23.6803625080752
-0.73046875,-30.7080155727239,-26.2344590060686,-27.0217000036213,-27.6066064681764
-0.728515625,-17.4415958282594,-20.1895061173224,-23.0650096494669,-25.13056458057
-0.7265625,-20.9956482457129,-24.6625608871105,-31.766497952265,-25.0680835897726
-0.724609375,-16.6746326625146,-19.3846891540313,-17.842462424235,-30.3309195498081
-0.72265625,-27.84656839351,-21.024877258786,-35.723683768232,-23.1541203009525
-0.720703125,-16.4544025414954,-20.6809729049563,-22.3877444336304,-26.7760735266736
-0.71875,-17.043425595922,-19.4633813817481,-27.2528304704245,-39.5347746659123
-0.716796875,-27.5992510308264,-31.7929034362071,-22.0749103181516,-35.0811088425708
-0.71484375,-14.0220922856678,-22.12084974005,-34.8352531051198,-39.5259431804254
-0.712890625,-22.2142245426609,-32.6411626360617,-23.4368049116868,-34.4973826064777
-0.7109375,-21.7856373699526,-20.8850980968048,-21.3791601826371,-32.0063709653095
-0.708984375,-32.8379341411945,-29.1065452936548,-18.370717833315,-26.3272166209815
-0.70703125,-14.1478946392134,-22.2205013486381,-25.4762532204104,-42.6994995470853
-0.705078125,-22.2018666684812,-25.0342726856602,-27.782772751331,-27.0680546273866
-0.703125,-25.0311378894193,-25.2358398461886,-36.1451242636032,-39.1641926014402
-0.701171875,-16.4846446088482,-18.2843700486556,-17.2185905524927,-28.868441056141
-0.69921875,-26.3473594259748,-23.7451243637473,-23.0652644381284,-31.8951045748034
-0.697265625,-18.598336561206,-22.130389352115,-19.6871835076219,-22.6053385798936
-0.6953125,-21.7489456107738,-21.7761106982613,-25.5604485661716,-34.1807910959329
-0.693359375,-22.5220781692151,-29.762139533289,-30.1370865303548,-22.4130080249857
-0.69140625,-22.9430644255528,-18.508971405981,-23.9929248751157,-21.1752444752491
-0.689453125,-13.6145088438435,-20.8071129754094,-27.4618545673588,-27.5013471586948
-0.6875,-12.2854315676196,-28.7945637639622,-19.3956913541391,-23.613764123309
-0.685546875,-12.6363485854016,-21.3546780544585,-21.8569297846412,-31.2281147036285
-0.68359375,-14.2900351731735,-17.5742818424951,-23.1997680143621,-21.2362490697448
-0.681640625,-25.2333381488121,-20.5709825066988,-31.1660084037867,-26.513730964668
-0.6796875,-15.5565213158589,-17.3986620342416,-24.8415004461747,-23.7459027586205
-0.677734375,-16.9688606617561,-44.6327746430721,-22.9420590933367,-21.0815570780431
-0.67578125,-19.3227820894313,-20.4139304491704,-23.9841048619896,-17.2308006431947
-0.673828125,-20.1341016168791,-17.1428386090115,-32.6891877670641,-17.4176398581926
-0.671875,-15.9771958372453,-18.9501115817553,-18.2015978341642,-19.3199958947057
-0.669921875,-17.21830090855,-15.410536497304,-15.1150066541734,-22.7306491350786
-0.66796875,-27.4423521209549,-22.2502199759418,-23.72641536648,-40.8731997406552
-0.666015625,-23.9299711727997,-27.7197122599032,-23.2855655128141,-34.7121159329904
-0.6640625,-17.7401900303374,-19.050124598836,-20.4612006037759,-24.9269405694073
-0.662109375,-16.2609567134544,-26.0739499062493,-26.7901669805641,-24.2066734852777
-0.66015625,-16.2512164316403,-24.7721730899731,-19.4902196455911,-22.810169162597
-0.658203125,-15.480216924984,-16.8490860038693,-28.9785290280266,-26.9830504982067
-0.65625,-13.8600446705924,-20.4772091566805,-19.8517676856747,-23.6841410069059
-0.654296875,-13.9778037425759,-47.9705089508877,-37.7278430197497,-24.3798633111213
-0.65234375,-19.3605166838422,-25.8118403612608,-17.0558429501708,-23.1789826022076
-0.650390625,-21.8127339764564,-22.197942782754,-22.1258701430107,-22.4571610950246
-0.6484375,-18.8527989403709,-31.8352748996058,-33.0683255025615,-25.549487562823
-0.646484375,-23.7863732383806,-21.1337478117993,-16.0269865657406,-33.4990500142026
-0.64453125,-12.7027861005384,-19.073177174733,-22.3782541868453,-18.8036260885059
-0.642578125,-16.6851009004844,-38.0244558018104,-15.2944065086011,-16.1285194377221
-0.640625,-20.2564555693969,-31.3692334272396,-21.56097917353,-28.3699070889626
-0.638671875,-18.461536821215,-21.1994102804524,-22.8955577068764,-36.0306635100258
-0.63671875,-19.1626385229987,-21.916237637381,-26.0397115804285,-27.6217446578588
-0.634765625,-22.64683686654,-30.9581079194557,-22.5254339425502,-24.6427974539161
-0.6328125,-16.1789567641684,-29.2132302549837,-25.4212446939014,-24.5831747769067
-0.630859375,-26.5088412577596,-31.0224120215327,-17.9968601194147,-26.8786767923231
-0.62890625,-25.1464548668717,-21.8931733782257,-22.1361116282174,-23.6748247868814
-0.626953125,-18.4674857085783,-17.485985375578,-23.4006038027161,-20.7543958015454
-0.625,-17.0643557491264,-29.190628282148,-19.3665505393298,-21.2807650574912
-0.623046875,-33.7783090278376,-34.1764965870859,-24.0640842590604,-22.2191041279692
-0.62109375,-19.5649203661445,-29.8365388585469,-30.5244958329154,-32.8198396277314
-0.619140625,-13.6990771864896,-19.7112747628807,-18.0680850936369,-22.5323248742663
-0.6171875,-16.6737305586206,-22.3584653859657,-16.5029649420527,-26.3464853928001
-0.615234375,-23.5343774997557,-24.6883730000465,-16.8922190042483,-31.024268499755
-0.61328125,-18.197672718075,-16.0852245802214,-15.4359619804018,-19.9538753956019
-0.611328125,-16.9170611214218,-23.5621783574362,-22.8132654651041,-21.1558495621159
-0.609375,-19.220487319447,-18.6679499354683,-24.86975021381,-22.9150903961269
-0.607421875,-24.7898520807906,-24.4430100715714,-18.6197051308557,-19.3148560773753
-0.60546875,-17.2229761836159,-39.3501632390084,-17.4875469861149,-26.4331497382807
-0.603515625,-17.7693783684287,-23.3067192116144,-18.8131671684981,-17.5412832445077
-0.6015625,-15.0946512981816,-41.8237235779049,-21.1520018061041,-24.9977882656528
-0.599609375,-12.8762456430175,-20.0564305221947,-14.8617144830683,-20.1001791182333
-0.59765625,-23.8414994194481,-21.8951141253147,-18.2880233698623,-26.2853839077657
-0.595703125,-12.8366802674893,-22.0491164597771,-21.4690210089809,-18.3781131286246
-0.59375,-13.0656159872779,-28.1718880620143,-19.4830669641133,-19.8625235326449
-0.591796875,-21.6595831022055,-20.3342760609716,-18.7261178454098,-21.7576727430212
-0.58984375,-17.1783207953039,-17.7374668143711,-14.2828698405454,-24.1632461566697
-0.587890625,-12.3082060753159,-21.5814714913073,-14.8515635319264,-26.2819286645612
-0.5859375,-16.7104248035753,-19.3842256632199,-23.2865297090868,-31.346527379282
-0.583984375,-17.329007643333,-37.306435401024,-12.9738146352734,-20.9822535612684
-0.58203125,-12.6415871079478,-35.0899853643055,-18.6739266434649,-26.4515303134742
-0.580078125,-11.0320582314532,-20.524135494135,-19.7695967255307,-24.5941194560848
-0.578125,-22.7850878976694,-11.6010134397341,-18.4832802030966,-27.7626991232477
-0.576171875,-22.2025564211857,-17.1233453005449,-25.143502666661,-21.6891965200199
-0.57421875,-16.4231741947035,-16.9740345104069,-21.3263349827952,-20.6636180973636
-0.572265625,-13.7633119373414,-17.0411122424282,-29.3906603589218,-32.0603868125285
-0.5703125,-17.6035066773832,-42.5646963792735,-23.5223693217103,-19.6641570960305
-0.568359375,-31.628740072222,-19.1344017025788,-24.2338414458021,-20.8358761024824
-0.56640625,-24.1429888374154,-21.1073288194834,-21.4460791088742,-16.356236309242
-0.564453125,-23.570847083559,-21.5202481277939,-23.9614279624234,-21.9594911534936
-0.5625,-23.0086141061347,-25.6698302464146,-27.6040195561333,-15.1511841006398
-0.560546875,-23.4205735208791,-30.1588912441442,-19.9998532680807,-18.5378650726011
-0.55859375,-16.8557821019023,-13.7222683735936,-15.3299931226969,-24.8892659321234
-0.556640625,-13.7533772579614,-19.9461075494472,-18.5615262861466,-24.4649024911707
-0.5546875,-13.666785285103,-25.6013603522456,-18.9226991505564,-18.4986830699558
-0.552734375,-34.08947535231,-20.2578933815292,-25.8695170772275,-17.623344251779
-0.55078125,-12.7663365959755,-12.5015022246841,-21.1727561179454,-28.162800259025
-0.548828125,-29.2118149656487,-13.4812765394099,-26.1710483619143,-39.019984975034
-0.546875,-13.1467281795176,-24.7504948567442,-19.0392837090352,-24.8589947021757
-0.544921875,-10.4905887202293,-9.37713816996464,-13.1341028189309,-27.6001906358766
-0.54296875,-21.1927315008686,-11.4066359155752,-18.762532008329,-24.1372931010427
-0.541015625,-9.99206175338117,-20.1605742679743,-17.9073392254272,-22.3482149992123
-0.5390625,-10.2768760279283,-17.9602678997027,-16.0680417041411,-19.8652255329547
-0.537109375,-15.494783897433,-19.3087614365096,-12.5715845655475,-26.334913790963
-0.53515625,-8.97265781873177,-16.0188067302768,-11.8876328987518,-25.806376482131
-0.533203125,-12.9644809833107,-18.0381654043531,-16.0961637099966,-23.6233601993155
-0.53125,-14.5442044590619,-11.6617182100237,-32.0321803249304,-19.8751390937304
-0.529296875,-32.2887693331773,-22.6793978994738,-15.289257002868,-26.2623887933184
-0.52734375,-17.6361589583692,-19.3882322756587,-17.3163640457699,-23.387521899464
-0.525390625,-14.1662739049838,-12.6286851608157,-16.6930394397209,-15.0330339706658
-0.5234375,-15.5850888997054,-20.7331036337406,-16.1726115326162,-17.2991571117936
-0.521484375,-14.3586458382292,-18.4342096086475,-23.8139590847046,-17.8196293051389
-0.51953125,-22.432251502151,-17.0699908058663,-18.043811176729,-16.0946713168808
-0.517578125,-10.9361117817261,-18.8478250639319,-17.0123954832966,-29.3441128190057
-0.515625,-18.9752998697209,-13.8941848703934,-12.9706118382214,-20.9244815590664
-0.513671875,-14.105984431031,-40.2208225062661,-14.6505772714503,-19.815468630208
-0.51171875,-43.8155294434611,-14.7409330508032,-16.3378295628562,-33.7338042389451
-0.509765625,-13.3813558070587,-17.6014524204062,-22.3704188025125,-19.1203146805502
-0.5078125,-14.7150131441023,-16.8996422534845,-17.5644554826115,-14.7577189784563
-0.505859375,-9.99974462018537,-18.0262651400374,-18.9541255410497,-16.6781843406418
-0.50390625,-14.9073987630896,-13.6845718366189,-28.0008342057288,-21.608698133098
-0.501953125,-31.1804535549907,-14.1211230083522,-15.3492868273606,-31.761281075865
-0.5,-12.4535027993476,-16.7014182595279,-24.2297433672023,-27.8948587555436
-0.498046875,-15.052500984808,-12.5378171661579,-19.5536388167363,-21.4695721159322
-0.49609375,-22.787637358761,-23.310175821947,-14.6556857061378,-25.548906506025
-0.494140625,-7.95952396995166,-19.6637810318988,-17.0729910265784,-22.1531962823038
-0.4921875,-13.6924863916426,-16.5941005920949,-19.7538548453884,-11.9985635803998
-0.490234375,-8.81378457221136,-15.6577555055135,-18.2670866107021,-16.1214415900818
-0.48828125,-14.8453234872571,-14.7371114443853,-9.83933451496952,-20.5859819924168
-0.486328125,-9.06404100901957,-15.3703991121052,-17.9393739704323,-16.0185149715961
-0.484375,-15.9309796933719,-22.6173893514416,-15.4715106691527,-18.2304147489467
-0.482421875,-15.45920102718,-19.5918408290906,-16.0886890990706,-20.4963106623461
-0.48046875,-11.9643843484027,-18.610757686718,-21.566466357916,-19.1838991488276
-0.478515625,-13.4692681084592,-11.3397816533188,-17.5987270505683,-21.1703513922229
-0.4765625,-8.99681207689182,-12.5368807931123,-14.1944996173246,-11.8372991427649
-0.474609375,-11.2690089297948,-18.6489884912517,-23.076247067428,-27.8536816937872
-0.47265625,-13.0963738967148,-11.9305112919712,-13.7823567823982,-17.5004258913771
-0.470703125,-11.827237576678,-11.5979667582325,-15.6621920386474,-13.9637004929228
-0.46875,-18.1513208690975,-15.7627044716387,-16.5601161384199,-18.0911829159769
-0.466796875,-21.8507596365345,-20.5999601587108,-11.7806222930983,-28.9440781353107
-0.46484375,-14.0253732766395,-20.2175458140129,-25.8745603562008,-20.2091835041062
-0.462890625,-5.54290289256199,-13.0782332353534,-13.8182108653077,-15.5811569145196
-0.4609375,-33.4086575697639,-16.3029696142008,-21.7085365561176,-21.6183458886731
-0.458984375,-10.4530344084846,-5.21094432104324,-10.9048788561784,-32.949064582469
-0.45703125,-19.321177527627,-13.4600889741068,-22.5577248699629,-23.2187473727249
-0.455078125,-17.0099533373844,-15.3165090383316,-15.4222162340384,-31.0644174569488
-0.453125,-9.41833862296356,-22.0192772732396,-11.73114309219,-13.2317819449008
-0.451171875,-15.1238841965064,-37.5976014721882,-9.7420697013358,-22.4736071806925
-0.44921875,-4.22002176909602,-25.8813425528742,-9.12138311937427,-29.1845282454482
-0.447265625,-8.5977060091944,-12.4713315672189,-11.8535049384426,-15.5316414031635
-0.4453125,-15.3241765252442,-18.0538179308658,-14.8041335100189,-19.9230978484571
-0.443359375,-21.4143437800899,-23.5778786576911,-17.9626294797599,-21.1396463132332
-0.44140625,-21.2005585228839,-14.5004860528251,-12.1810693006979,-16.6751953589388
-0.439453125,-10.1196215743869,-12.9894882733101,-26.2217067628315,-17.8034217640573
-0.4375,-18.8649597522688,-14.3941516743487,-15.1111972929847,-15.5035049857435
-0.435546875,-10.4529693825347,-21.7043486145782,-12.1998566741664,-17.2804346831968
-0.43359375,-9.69992523597211,-17.6424080581369,-12.3360847590101,-20.9538782694655
-0.431640625,-18.5188961185417,-14.9985247155977,-11.2065067403952,-12.2291054622759
-0.4296875,-13.3987143551879,-12.635107584669,-12.7263076947454,-28.7839330270634
-0.427734375,-12.4768638605965,-9.50524478549568,-14.1925019206684,-22.7177161391322
-0.42578125,-23.5612099522224,-8.14478726632521,-12.5086134297832,-18.4991720352044
-0.423828125,-6.10685496733597,-17.1929266431055,-10.6857809854454,-21.5497862237108
-0.421875,-7.12989420039424,-13.7897866705168,-7.48813933589526,-18.5165879342467
-0.419921875,-10.503822495263,-16.5794868026359,-28.4820494261956,-17.1821536536649
-0.41796875,-13.5555557633276,-13.5589776564678,-14.5664180964269,-13.0537294064265
-0.416015625,-7.54947340226263,-13.5537421846612,-8.12707606820809,-20.533119593253
-0.4140625,-9.94048800668446,-13.0438863055643,-34.6027348131744,-13.1469957737586
-0.412109375,-12.4635794484373,-11.6693549747367,-22.3370755990784,-20.0454496768068
-0.41015625,-20.3809152810733,-9.87678902869352,-11.9502693234261,-16.5012177739301
-0.408203125,-28.4553646253001,-17.47711332764,-25.4623226676049,-16.724574312077
-0.40625,-10.731909637901,-8.9890289664896,-16.9647334715897,-13.1405205614982
-0.404296875,-5.86180328891355,-6.44453992127497,-9.45420404951752,-11.3516859421895
-0.40234375,-14.3352166667482,-17.353117519026,-16.5817052702877,-18.4101251701976
-0.400390625,-6.19629630033053,-15.4926375620921,-21.6492278988521,-13.0909194014154
-0.3984375,-12.976872096563,-18.778049758757,-17.8909549956413,-21.3185007535353
-0.396484375,-15.1093245410595,-14.2990741823437,-17.4562862005113,-19.3078390339594
-0.39453125,-8.6022441544355,-14.1705230342708,-10.0617819323422,-25.5764634421038
-0.392578125,-12.832710078781,-15.0836984964169,-9.99323230557417,-20.6026018702671
-0.390625,-3.69003443818679,-8.99236427230662,-8.03363464841542,-16.0941739353493
-0.388671875,-12.8245455676622,-25.0013680842407,-7.54576049513252,-15.3844584934859
-0.38671875,-7.54926463302245,-21.3173163833555,-7.2986374416123,-12.2114864677425
-0.384765625,-8.98796279339713,-13.8424111109012,-17.3376251386159,-16.6655161074139
-0.3828125,-7.78761713821667,-11.9646391683734,-29.4033203184743,-21.409677700148
-0.380859375,-6.24684308080277,-17.4674130152006,-15.9589150667451,-14.5428543046789
-0.37890625,-10.6763225133512,-28.8614044587576,-11.5301596649287,-11.1918757967107
-0.376953125,-3.36069315053095,-4.2795873068344,-7.57045303635685,-13.4225030999579
-0.375,-8.38575135414548,-13.7864644712097,-7.62834357211163,-15.9440564532891
-0.373046875,-7.9088040516611,-12.3239480841289,-16.4718205528518,-20.0802039910467
-0.37109375,-6.08318106760612,-8.19893208532708,-4.29200521349659,-11.2402008339199
-0.369140625,-12.3112788018541,-10.9845523933198,-16.9124556045732,-16.4392398091276
-0.3671875,-4.73828456916657,-15.2166908074041,-24.1918915673763,-16.7147947408403
-0.365234375,-10.9481241747869,-23.502895307525,-9.55023248279413,-7.18832572859759
-0.36328125,-2.94161303948635,-8.65765529602313,-8.02328580803569,-13.8015553056609
-0.361328125,-8.76877473345472,-7.96772115478714,-9.33668454783756,-27.0086050105337
-0.359375,-9.87622946155008,-27.356733821421,-12.3917561020919,-12.645420229164
-0.357421875,-5.19951196273244,-8.95038762475974,-11.5640863861086,-15.5894267397763
-0.35546875,-5.63400653406405,-9.19376059670544,-17.3120347865112,-17.4130556134055
-0.353515625,-8.34072106869159,-8.51752205377149,-12.489381148569,-21.6626793995885
-0.3515625,-13.9752734579512,-7.8445850562501,-14.7721933230026,-21.6837181101693
-0.349609375,-12.9837498445779,-16.8078634115946,-9.55338624055337,-16.3954027958933
-0.34765625,-16.5651199632073,-27.9730684330033,-12.5996817800876,-19.5495973406236
-0.345703125,-8.79924044033426,-17.5209629410579,-11.8052362868325,-16.2918737161184
-0.34375,-8.23614886328607,-10.3806398274827,-22.6245296035957,-12.2401510809307
-0.341796875,-14.9806484076365,-27.1927167565044,-11.4888280332309,-17.7653323376277
-0.33984375,-7.37037401262031,-10.3432203506612,-9.05034369064503,-14.3654341938218
-0.337890625,-20.0872727836612,-3.85119425569435,-10.0782983845959,-15.0143813561471
-0.3359375,-7.59007762732125,-13.979318787034,-8.73128806621012,-13.8519849260731
-0.333984375,-17.3666159151001,-11.7491187443313,-9.53213060174072,-12.5834702306059
-0.33203125,-11.1484747410209,-8.7061184224839,-12.5419857834901,-32.2348476028716
-0.330078125,-11.3193459350551,-12.8821613853865,-20.4127931123036,-16.5257246767828
-0.328125,-14.9508108905956,-9.58221563898635,-10.7577082171252,-13.3376896989009
-0.326171875,-11.1597883441716,-13.4286970474638,-20.0934365453448,-18.8567253673234
-0.32421875,-6.46275603173905,-15.6557796433294,-7.78676672693113,-19.8711149583209
-0.322265625,-15.9563432956624,-12.4490118597585,-25.008767283467,-16.0424062101128
-0.3203125,-7.45857498323676,-18.4641643478917,-13.0448457225329,-14.6768110639603
-0.318359375,-10.7484530499813,-21.9929228939383,-20.18619683101,-24.0968766091045
-0.31640625,-11.4100360172066,-10.5159052619494,-10.6710277965389,-20.9494844722413
-0.314453125,-7.87221306755487,-16.0039006587016,-16.1751674103671,-15.0067296230917
-0.3125,-6.78615647795227,-5.87453459575047,-8.79318589799252,-8.50073430308485
-0.310546875,-5.3671435215436,-13.1135650180275,-7.13278856285104,-21.0754317787659
-0.30859375,-11.4515991760032,-13.8315428590158,-10.3197257366174,-14.9007962696909
-0.306640625,-10.279323254399,-12.3433316866788,-11.241707831592,-15.8144944122442
-0.3046875,-11.5608236316326,-11.3545857908355,-18.9816208957523,-13.1814662099048
-0.302734375,-5.63404741418927,-23.355161874405,-10.9498155718147,-8.9675304664679
-0.30078125,-8.90858898435654,-14.9603263190771,-13.9104746735275,-12.6044993558409
-0.298828125,-10.4670673995976,-19.8762974189583,-11.615227138524,-42.1912490717145
-0.296875,-6.29875215889011,-12.2619557223288,-12.2513840649532,-11.4739152269061
-0.294921875,-6.37680493693131,-19.4146599765106,-10.0068477206582,-12.4543029771092
-0.29296875,-1.57759254167726,-10.8824139262181,-9.89877096850222,-9.44074167163683
-0.291015625,-22.8330770213351,-16.8345195395062,-4.87843919149105,-11.0846226533665
-0.2890625,-10.9574648217169,-17.4475240198942,-6.08972860986085,-12.6578775693385
-0.287109375,-11.4704360765845,-8.06867555448509,-12.1035517964182,-32.9230817982668
-0.28515625,-6.97252854810277,-5.84533060216341,-13.7384250914378,-12.2434893251799
-0.283203125,-12.7888020569271,-9.21410237823061,-10.7557178859392,-16.9035097867785
-0.28125,-3.9414027144582,-10.3507715566134,-17.5439810450104,-21.9841240070314
-0.279296875,-20.2702919710825,-20.6416701794651,-14.4717524026413,-10.3817463993222
-0.27734375,-12.8557287739397,-11.5838791658275,-14.3817761434195,-20.3993771208316
-0.275390625,-15.1930038704188,-16.4735301396068,-22.9333346421372,-24.2385263219852
-0.2734375,-9.80142449514289,-10.1503699234465,-12.0725617880387,-14.6538020605625
-0.271484375,-1.09361882227988,-14.731843834401,-19.7866222557525,-15.4645918804143
-0.26953125,-6.22832206880781,-8.82216096119885,-9.91297140435651,-22.2232144975331
-0.267578125,-11.7748719525061,-10.0597058689873,-6.52830238069681,-30.5671604796644
-0.265625,-8.25285079691755,-10.8999730461545,-15.2964817476692,-10.6273203957585
-0.263671875,-11.7826923765886,-6.12355830396831,-7.47118870347717,-24.9944243187277
-0.26171875,-6.5953801092828,-8.94525231020946,-12.5044242804055,-9.78667082921248
-0.259765625,-12.0812287445738,-8.87457881006303,-6.6029146897162,-10.0436153316066
-0.2578125,-6.0436134605958,-6.04449812465845,-12.3269041420355,-18.4205649847843
-0.255859375,-11.1485111226445,-9.69983806722185,-18.5969906538057,-15.6600918559079
-0.25390625,-1.40755328280893,-1.89635363370943,-5.18719417980693,-18.3732397620233
-0.251953125,-14.7678009919187,-4.9444968080673,-2.98707315664639,-16.7310951606932
-0.25,-3.12523033033239,-14.7689882969753,-9.83216776995626,-28.5036574597469
-0.248046875,-6.81392021981917,-17.6854131314592,-6.97181184563138,-8.65184990523784
-0.24609375,-7.69416441848037,-11.4413234062321,-3.56003885453269,-16.049144862745
-0.244140625,-14.8340223733439,-14.686309847067,-11.50873227638,-24.6401601774107
-0.2421875,-12.4254192990511,-7.96839326628118,-20.4338176491586,-11.1101658190325
-0.240234375,-4.60470494267662,-8.37608439669819,-10.8550662672298,-15.9909858340385
-0.23828125,-6.67801568571093,-9.8096077968784,-5.06924065161719,-20.4650043151465
-0.236328125,-14.2409120427131,-6.6455264338249,-5.89385716440402,-6.29206268399107
-0.234375,-1.8549140316989,-30.1213472765554,-8.45703271683845,-6.90197769330879
-0.232421875,-12.6814212887685,-5.00856605839228,-8.76622827604071,-9.45708180433065
-0.23046875,-12.8088773067553,-8.0239266856307,-5.7553016614668,-8.67779205396958
-0.228515625,-0.752881849477024,-14.184756658662,-5.75564470416087,-5.70339970416966
-0.2265625,-18.1302240069575,-8.99814122738693,-13.5992127298681,-13.237241169947
-0.224609375,-3.53986674772906,-23.1718887343927,-9.91579813634226,-7.46694264364408
-0.22265625,-7.83188283308342,-18.7048899472473,-5.49405566992344,-19.2301145976493
-0.220703125,-4.65080634354049,-5.53719190970157,-9.50591955522335,-16.0816343888752
-0.21875,-20.798748286252,-15.404173243322,-12.7713993749069,-8.32610846321577
-0.216796875,-14.3993379676692,-7.8361143764602,-13.7467031115349,-16.6486842003464
-0.21484375,-8.47582018690736,-9.39864841738494,-10.4059259174551,-15.7110681451427
-0.212890625,-2.90882015944945,-9.58394474518578,-10.1087065207904,-12.2217303788389
-0.2109375,-22.341898514717,-9.16647057663863,-11.1226448393204,-10.0187940279683
-0.208984375,-5.81544223289715,-13.7167393308828,-7.09958419280754,-10.3971817793224
-0.20703125,-12.6096500935788,-11.2968850912278,-10.1369461479374,-12.8994687851496
-0.205078125,-14.1643889868812,-15.1889677291589,-8.7857707537662,-19.001413919215
-0.203125,-15.3050791325065,-12.4538227801669,-6.23212843418014,-9.37845133263573
-0.201171875,-7.39227535857809,-7.80682612569759,-12.2468032925956,-12.9290134920433
-0.19921875,-4.41486380396907,-18.1180110133373,-7.54308276951289,-13.1660935532567
-0.197265625,-9.66973614902386,-12.8661678641308,-14.5328272009685,-5.62695176296892
-0.1953125,-14.4033274308906,-7.43230929878207,-12.2565951832098,-23.7138057675986
-0.193359375,-19.1198906114423,-9.20822016925824,-14.0521928284692,-4.8386535529512
-0.19140625,-8.59802963999237,-8.46772677874996,-2.33543234781049,-17.9398598711851
-0.189453125,-5.09949683388017,-5.7272818910582,-10.0290313863905,-16.3444103313857
-0.1875,-9.43541084668658,-5.28092823428695,-8.44128532900681,-4.34094572653356
-0.185546875,-11.0320699439902,-15.5015888886047,-7.11392855376892,-11.8575370409427
-0.18359375,-6.6851152005064,-16.9987496410875,-7.88774858298083,-9.86922321847739
-0.181640625,-7.87811908073616,-6.2113827205583,-14.7616323245636,-8.18062442693283
-0.1796875,-9.70018451383287,-19.7540675405763,-9.63061564157744,-12.8875094683021
-0.177734375,-3.33474697439641,-6.77467876166185,-13.285023807697,-11.7327503622433
-0.17578125,-4.83362664463265,-6.96657318263128,-14.3822503465196,-14.3681952430258
-0.173828125,-7.58207925844145,-4.02885446243815,-6.37537680916285,-28.7035156065053
-0.171875,-1.84310873424115,-10.4322738467814,-9.49600213988296,-24.5676196516287
-0.169921875,-14.4280620267941,-12.1303475375578,-16.2400193785723,-8.09317559752316
-0.16796875,-16.3526795487667,-3.95604986147371,-13.9438026732119,-11.2751139888225
-0.166015625,-0.759585030802782,-12.4917695011334,-25.673716107384,-10.8701253517008
-0.1640625,-6.92281128438809,-15.4336726644711,-17.2722894304637,-5.69781820214325
-0.162109375,-6.23317785695527,-12.7130723649458,-5.21600350132925,-15.7315215462298
-0.16015625,-22.4593292484417,-0.375569229502648,-13.5812460855067,-13.5086201502546
-0.158203125,-4.02084145537433,-6.69636823248438,-13.1525047629861,-9.61042784875431
-0.15625,-12.132581910578,-7.43269584121278,-11.0522002320136,-13.7154306786258
-0.154296875,-12.7492944018591,-10.9733272609324,-16.9980802046607,-12.1008968818915
-0.15234375,-2.3720675227183,-9.29445440102516,-11.3371890499004,-9.76869799843979
-0.150390625,-12.4530538380583,-6.01805487711345,-7.9031887802979,-8.92528889887637
-0.1484375,-16.0951958979789,-9.34153883930189,-12.4461513878975,-7.52117105054096
-0.146484375,-12.8958753082518,-9.28280161653707,-7.31476008636962,-6.4745335450347
-0.14453125,-16.7859218682345,-17.6210165879342,-8.12767974807954,-9.67416557131624
-0.142578125,-8.15643497698961,-6.43059951921419,-3.63844564858263,-17.0787208101839
-0.140625,-9.18889539617244,-12.5609081442482,-8.32663574324637,-9.82947894549324
-0.138671875,-14.4540988346346,-6.17534625795511,-6.06179056293987,-19.2942679184541
-0.13671875,-17.2410079673492,-5.19608819544502,-9.82797591231908,-9.5781894128734
-0.134765625,-2.04462310880624,-13.5930594880526,-9.64049545068878,-10.5584042061439
-0.1328125,-3.55905443812563,-10.0112728198347,-12.1751986907952,-3.90851569577436
-0.130859375,-13.7436849019703,-20.6142451463281,-2.66832729954337,-7.72619312155324
-0.12890625,-9.36634159953877,-17.673915357571,-1.59710437733651,-8.52318091483481
-0.126953125,-7.88531198371199,0,-7.95510459200513,-15.5232867719457
-0.125,-17.1438642027809,-6.37847082337553,-8.24995507687357,-7.32738610538836
-0.123046875,0,-7.19215296365456,-7.84494464997548,-18.1583855259879
-0.12109375,-6.89330768038594,-10.8061770165033,-16.345143957836,-7.06665019593235
-0.119140625,-6.73692678167847,-8.65480548161095,-12.1952739542352,-14.0735928251302
-0.1171875,-20.7330795127121,-29.4920631275722,-8.6186887371155,-15.0417172974251
-0.115234375,-11.7381981188628,-23.6901872868504,-14.0225410282439,-14.8215841512021
-0.11328125,-11.0291781655233,-13.0337209826174,-12.1244085112278,-17.7043927465953
-0.111328125,-10.4550806737107,-6.91321793212509,-6.86183640601417,-3.51560034321722
-0.109375,-19.039754819952,-9.58944935825815,-3.79084686148528,-16.6571010245004
-0.107421875,-3.06482217632542,-14.0938214821913,-3.31855638389129,-12.5226078745996
-0.10546875,-4.1725013281679,-5.97473735945544,-5.63327878791454,-9.72364658395578
-0.103515625,-2.81354463981708,-5.79657916939086,-1.29706888284433,-16.248112633626
-0.1015625,-5.17698392978892,-5.41848022921475,-15.5072528483632,-17.0064879124996
-0.099609375,-3.97721821348782,-6.94627908964483,-10.2314562671929,-11.0959754794475
-0.09765625,-17.1694744459989,-9.9995416517864,-15.2738102302931,-8.85106909758019
-0.095703125,-8.90389745266226,-11.9492976040881,-9.25823711953849,-10.999502709508
-0.09375,-8.18279407738945,-6.88579389128333,-9.18567444983402,-11.8302902298455
-0.091796875,-13.9414473340823,-9.92385132093414,-14.5136552960462,-5.71308487470458
-0.08984375,-8.73834984240052,-24.7760576394716,-11.1422683949615,-16.7058964875206
-0.087890625,-11.2479647654736,-6.43418325184537,-6.95207536258581,-7.85829168154971
-0.0859375,-13.4859543838806,-9.12007411279842,-29.4097137352266,-18.0846409733216
-0.083984375,-5.90862623619714,-12.6716895804341,-6.08975892141223,-22.9034421764714
-0.08203125,-10.2455156797067,-7.37119009095991,-8.5215028668505,-13.789279530403
-0.080078125,-8.12801134994834,-8.65063465160312,-13.5731549873788,-0.158242738557739
-0.078125,-7.15358269683776,-6.14459109597748,-5.23544532080935,-9.29719239050996
-0.076171875,-17.0152034581579,-6.32237293916611,-4.17728485032488,0
-0.07421875,-5.70016152866939,-5.64995380281248,-5.49908442913597,-5.88031735789438
-0.072265625,-8.92206715303893,-23.7467571347824,-19.1146493616365,-25.0493122135452
-0.0703125,-7.97216360238756,-17.608684378667,-5.75138578703195,-11.8973581967809
-0.068359375,-10.6137675562103,-6.79031700943011,-6.94771789027257,-12.8173805708088
-0.06640625,-1.92663249645276,-5.3699484195703,-8.20260526472266,-5.4403065549461
-0.064453125,-10.5347821238544,-7.49760980595788,-2.98485632376908,-20.7889114653609
-0.0625,-9.07410360768512,-13.0755608970669,-2.66970764847795,-8.69754047607762
-0.060546875,-14.9898488279206,-8.21573047957673,-3.2988262142824,-4.86267341178808
-0.05859375,-3.97528403037653,-13.8109582201617,-7.89222027919075,-10.0490034387595
-0.056640625,-6.91866908666448,-3.88579294086805,-8.71517835731785,-11.9205972946625
-0.0546875,-5.806638378871,-5.03660311926569,-4.38979464137019,-7.42474004550314
-0.052734375,-5.30776598838671,-5.15964024226675,-6.868811777018,-1.76567806457974
-0.05078125,-12.0644530467728,-8.90249569651868,-10.6995978127259,-6.43320157302157
-0.048828125,-8.15723765511386,-5.70427516040992,-10.7899575316289,-21.0452496578335
-0.046875,-9.3967524151232,-12.4047643037054,-15.3217390419213,-6.16342824682994
-0.044921875,-11.6755554421835,-8.43935452705154,-6.96109212614347,-5.00784099046406
-0.04296875,-14.979103807228,-3.40659535026081,-13.5401709725498,-7.09332537585496
-0.041015625,-4.33087597395783,-5.79689350614813,-5.63216585675612,-12.0515809846145
-0.0390625,-7.44263248823659,-8.48761755927471,-10.2003888788193,-10.8792516944473
-0.037109375,-9.21995694040835,-3.85371123130157,-4.5307810997024,-10.7064874213359
-0.03515625,-5.97494122159059,-1.21300778169256,-16.8631078242817,-7.98813564182557
-0.033203125,-8.79362372617457,-0.874808475352086,-7.12934068851764,-11.2821119737171
-0.03125,-4.15325113093867,-5.33697476933525,-5.09184182176627,-11.1897204906257
-0.029296875,-8.39593336329522,-10.5044351968106,-14.5069859447072,-5.90274419658077
-0.02734375,-1.61479745550249,-8.72854710199963,0,-13.4772986479613
-0.025390625,-8.03358042982563,-24.9935462620259,-4.86890546480949,-13.1638340800628
-0.0234375,-5.4735531465582,-10.0895721005754,-2.97414357755061,-7.01109186807584
-0.021484375,-4.78822619197416,-12.6649186451059,-11.2894257952645,-6.54228484211605
-0.01953125,-9.67401855510505,-7.56695599969081,-7.19366412228309,-12.5463106039622
-0.017578125,-6.11713162332294,-4.65707398548349,-6.56590663755231,-5.43685530677755
-0.015625,-4.02324350342672,-21.07046219052,-5.12472703961842,-18.2633509682378
-0.013671875,-4.5528741304885,-7.54360214079452,-2.8717707406136,-14.9335678363808
-0.01171875,-8.27124172215249,-11.5509302592847,-6.54988535941603,-4.27089437747441
-0.009765625,-17.3533432670497,-15.2672019827408,-4.30693886254642,-17.4960090577347
-0.0078125,-7.67368584997928,-5.39357927673678,-20.650239563711,-5.22004069501611
-0.005859375,-14.760564934577,-10.8857884320924,-5.89985930764587,-6.38131575631502
-0.00390625,-11.0344187764278,-20.9570794920617,-17.9030148346608,-6.71874563777348
-0.001953125,-5.12114958078603,-13.6191660717294,-2.82152409633413,-6.82188110515393
0,-14.2471668450273,-23.6257315247648,-14.8182174360456,-12.4826923695945
0.001953125,-5.12114958078603,-13.6191660717294,-2.82152409633413,-6.82188110515393
0.00390625,-11.0344187764278,-20.9570794920617,-17.9030148346608,-6.71874563777348
0.005859375,-14.760564934577,-10.8857884320924,-5.89985930764587,-6.38131575631502
0.0078125,-7.67368584997928,-5.39357927673678,-20.650239563711,-5.22004069501611
0.009765625,-17.3533432670497,-15.2672019827408,-4.30693886254642,-17.4960090577347
0.01171875,-8.27124172215249,-11.5509302592847,-6.54988535941603,-4.27089437747441
0.013671875,-4.5528741304885,-7.54360214079452,-2.8717707406136,-14.9335678363808
0.015625,-4.02324350342672,-21.07046219052,-5.12472703961842,-18.2633509682378
0.017578125,-6.11713162332294,-4.65707398548349,-6.56590663755231,-5.43685530677755
0.01953125,-9.67401855510505,-7.56695599969081,-7.19366412228309,-12.5463106039622
0.021484375,-4.78822619197416,-12.6649186451059,-11.2894257952645,-6.54228484211605
0.0234375,-5.4735531465582,-10.0895721005754,-2.97414357755061,-7.01109186807584
0.025390625,-8.03358042982563,-24.9935462620259,-4.86890546480949,-13.1638340800628
0.02734375,-1.61479745550249,-8.72854710199963,0,-13.4772986479613
0.029296875,-8.39593336329522,-10.5044351968106,-14.5069859447072,-5.90274419658077
0.03125,-4.15325113093867,-5.33697476933525,-5.09184182176627,-11.1897204906257
0.033203125,-8.79362372617457,-0.874808475352086,-7.12934068851764,-11.2821119737171
0.03515625,-5.97494122159059,-1.21300778169256,-16.8631078242817,-7.98813564182557
0.037109375,-9.21995694040835,-3.85371123130157,-4.5307810997024,-10.7064874213359
0.0390625,-7.44263248823659,-8.48761755927471,-10.2003888788193,-10.8792516944473
0.041015625,-4.33087597395783,-5.79689350614813,-5.63216585675612,-12.0515809846145
0.04296875,-14.979103807228,-3.40659535026081,-13.5401709725498,-7.09332537585496
0.044921875,-11.6755554421835,-8.43935452705154,-6.96109212614347,-5.00784099046406
0.046875,-9.3967524151232,-12.4047643037054,-15.3217390419213,-6.16342824682994
0.048828125,-8.15723765511386,-5.70427516040992,-10.7899575316289,-21.0452496578335
0.05078125,-12.0644530467728,-8.90249569651868,-10.6995978127259,-6.43320157302157
0.052734375,-5.30776598838671,-5.15964024226675,-6.868811777018,-1.76567806457974
0.0546875,-5.806638378871,-5.03660311926569,-4.38979464137019,-7.42474004550314
0.056640625,-6.91866908666448,-3.88579294086805,-8.71517835731785,-11.9205972946625
0.05859375,-3.97528403037653,-13.8109582201617,-7.89222027919075,-10.0490034387595
0.060546875,-14.9898488279206,-8.21573047957673,-3.2988262142824,-4.86267341178808
0.0625,-9.07410360768512,-13.0755608970669,-2.66970764847795,-8.69754047607762
0.064453125,-10.5347821238544,-7.49760980595788,-2.98485632376908,-20.7889114653609
0.06640625,-1.92663249645276,-5.3699484195703,-8.20260526472266,-5.4403065549461
0.068359375,-10.6137675562103,-6.79031700943011,-6.94771789027257,-12.8173805708088
0.0703125,-7.97216360238756,-17.608684378667,-5.75138578703195,-11.8973581967809
0.072265625,-8.92206715303893,-23.7467571347824,-19.1146493616365,-25.0493122135452
0.07421875,-5.70016152866939,-5.64995380281248,-5.49908442913597,-5.88031735789438
0.076171875,-17.0152034581579,-6.32237293916611,-4.17728485032488,0
0.078125,-7.15358269683776,-6.14459109597748,-5.23544532080935,-9.29719239050996
0.080078125,-8.12801134994834,-8.65063465160312,-13.5731549873788,-0.158242738557739
0.08203125,-10.2455156797067,-7.37119009095991,-8.5215028668505,-13.789279530403
0.083984375,-5.90862623619714,-12.6716895804341,-6.08975892141223,-22.9034421764714
0.0859375,-13.4859543838806,-9.12007411279842,-29.4097137352266,-18.0846409733216
0.087890625,-11.2479647654736,-6.43418325184537,-6.95207536258581,-7.85829168154971
0.08984375,-8.73834984240052,-24.7760576394716,-11.1422683949615,-16.7058964875206
0.091796875,-13.9414473340823,-9.92385132093414,-14.5136552960462,-5.71308487470458
0.09375,-8.18279407738945,-6.88579389128333,-9.18567444983402,-11.8302902298455
0.095703125,-8.90389745266226,-11.9492976040881,-9.25823711953849,-10.999502709508
0.09765625,-17.1694744459989,-9.9995416517864,-15.2738102302931,-8.85106909758019
0.099609375,-3.97721821348782,-6.94627908964483,-10.2314562671929,-11.0959754794475
0.1015625,-5.17698392978892,-5.41848022921475,-15.5072528483632,-17.0064879124996
0.103515625,-2.81354463981708,-5.79657916939086,-1.29706888284433,-16.248112633626
0.10546875,-4.1725013281679,-5.97473735945544,-5.63327878791454,-9.72364658395578
0.107421875,-3.06482217632542,-14.0938214821913,-3.31855638389129,-12.5226078745996
0.109375,-19.039754819952,-9.58944935825815,-3.79084686148528,-16.6571010245004
0.111328125,-10.4550806737107,-6.91321793212509,-6.86183640601417,-3.51560034321722
0.11328125,-11.0291781655233,-13.0337209826174,-12.1244085112278,-17.7043927465953
0.115234375,-11.7381981188628,-23.6901872868504,-14.0225410282439,-14.8215841512021
0.1171875,-20.7330795127121,-29.4920631275722,-8.6186887371155,-15.0417172974251
0.119140625,-6.73692678167847,-8.65480548161095,-12.1952739542352,-14.0735928251302
0.12109375,-6.89330768038594,-10.8061770165033,-16.345143957836,-7.06665019593235
0.123046875,0,-7.19215296365456,-7.84494464997548,-18.1583855259879
0.125,-17.1438642027809,-6.37847082337553,-8.24995507687357,-7.32738610538836
0.126953125,-7.88531198371199,0,-7.95510459200513,-15.5232867719457
0.12890625,-9.36634159953877,-17.673915357571,-1.59710437733651,-8.52318091483481
0.130859375,-13.7436849019703,-20.6142451463281,-2.66832729954337,-7.72619312155324
0.1328125,-3.55905443812563,-10.0112728198347,-12.1751986907952,-3.90851569577436
0.134765625,-2.04462310880624,-13.5930594880526,-9.64049545068878,-10.5584042061439
0.13671875,-17.2410079673492,-5.19608819544502,-9.82797591231908,-9.5781894128734
0.138671875,-14.4540988346346,-6.17534625795511,-6.06179056293987,-19.2942679184541
0.140625,-9.18889539617244,-12.5609081442482,-8.32663574324637,-9.82947894549324
0.142578125,-8.15643497698961,-6.43059951921419,-3.63844564858263,-17.0787208101839
0.14453125,-16.7859218682345,-17.6210165879342,-8.12767974807954,-9.67416557131624
0.146484375,-12.8958753082518,-9.28280161653707,-7.31476008636962,-6.4745335450347
0.1484375,-16.0951958979789,-9.34153883930189,-12.4461513878975,-7.52117105054096
0.150390625,-12.4530538380583,-6.01805487711345,-7.9031887802979,-8.92528889887637
0.15234375,-2.3720675227183,-9.29445440102516,-11.3371890499004,-9.76869799843979
0.154296875,-12.7492944018591,-10.9733272609324,-16.9980802046607,-12.1008968818915
0.15625,-12.132581910578,-7.43269584121278,-11.0522002320136,-13.7154306786258
0.158203125,-4.02084145537433,-6.69636823248438,-13.1525047629861,-9.61042784875431
0.16015625,-22.4593292484417,-0.375569229502648,-13.5812460855067,-13.5086201502546
0.162109375,-6.23317785695527,-12.7130723649458,-5.21600350132925,-15.7315215462298
0.1640625,-6.92281128438809,-15.4336726644711,-17.2722894304637,-5.69781820214325
0.166015625,-0.759585030802782,-12.4917695011334,-25.673716107384,-10.8701253517008
0.16796875,-16.3526795487667,-3.95604986147371,-13.9438026732119,-11.2751139888225
0.169921875,-14.4280620267941,-12.1303475375578,-16.2400193785723,-8.09317559752316
0.171875,-1.84310873424115,-10.4322738467814,-9.49600213988296,-24.5676196516287
0.173828125,-7.58207925844145,-4.02885446243815,-6.37537680916285,-28.7035156065053
0.17578125,-4.83362664463265,-6.96657318263128,-14.3822503465196,-14.3681952430258
0.177734375,-3.33474697439641,-6.77467876166185,-13.285023807697,-11.7327503622433
0.1796875,-9.70018451383287,-19.7540675405763,-9.63061564157744,-12.8875094683021
0.181640625,-7.87811908073616,-6.2113827205583,-14.7616323245636,-8.18062442693283
0.18359375,-6.6851152005064,-16.9987496410875,-7.88774858298083,-9.86922321847739
0.185546875,-11.0320699439902,-15.5015888886047,-7.11392855376892,-11.8575370409427
0.1875,-9.43541084668658,-5.28092823428695,-8.44128532900681,-4.34094572653356
0.189453125,-5.09949683388017,-5.7272818910582,-10.0290313863905,-16.3444103313857
0.19140625,-8.59802963999237,-8.46772677874996,-2.33543234781049,-17.9398598711851
0.193359375,-19.1198906114423,-9.20822016925824,-14.0521928284692,-4.8386535529512
0.1953125,-14.4033274308906,-7.43230929878207,-12.2565951832098,-23.7138057675986
0.197265625,-9.66973614902386,-12.8661678641308,-14.5328272009685,-5.62695176296892
0.19921875,-4.41486380396907,-18.1180110133373,-7.54308276951289,-13.1660935532567
0.201171875,-7.39227535857809,-7.80682612569759,-12.2468032925956,-12.9290134920433
0.203125,-15.3050791325065,-12.4538227801669,-6.23212843418014,-9.37845133263573
0.205078125,-14.1643889868812,-15.1889677291589,-8.7857707537662,-19.001413919215
0.20703125,-12.6096500935788,-11.2968850912278,-10.1369461479374,-12.8994687851496
0.208984375,-5.81544223289715,-13.7167393308828,-7.09958419280754,-10.3971817793224
0.2109375,-22.341898514717,-9.16647057663863,-11.1226448393204,-10.0187940279683
0.212890625,-2.90882015944945,-9.58394474518578,-10.1087065207904,-12.2217303788389
0.21484375,-8.47582018690736,-9.39864841738494,-10.4059259174551,-15.7110681451427
0.216796875,-14.3993379676692,-7.8361143764602,-13.7467031115349,-16.6486842003464
0.21875,-20.798748286252,-15.404173243322,-12.7713993749069,-8.32610846321577
0.220703125,-4.65080634354049,-5.53719190970157,-9.50591955522335,-16.0816343888752
0.22265625,-7.83188283308342,-18.7048899472473,-5.49405566992344,-19.2301145976493
0.224609375,-3.53986674772906,-23.1718887343927,-9.91579813634226,-7.46694264364408
0.2265625,-18.1302240069575,-8.99814122738693,-13.5992127298681,-13.237241169947
0.228515625,-0.752881849477024,-14.184756658662,-5.75564470416087,-5.70339970416966
0.23046875,-12.8088773067553,-8.0239266856307,-5.7553016614668,-8.67779205396958
0.232421875,-12.6814212887685,-5.00856605839228,-8.76622827604071,-9.45708180433065
0.234375,-1.8549140316989,-30.1213472765554,-8.45703271683845,-6.90197769330879
0.236328125,-14.2409120427131,-6.6455264338249,-5.89385716440402,-6.29206268399107
0.23828125,-6.67801568571093,-9.8096077968784,-5.06924065161719,-20.4650043151465
0.240234375,-4.60470494267662,-8.37608439669819,-10.8550662672298,-15.9909858340385
0.2421875,-12.4254192990511,-7.96839326628118,-20.4338176491586,-11.1101658190325
0.244140625,-14.8340223733439,-14.686309847067,-11.50873227638,-24.6401601774107
0.24609375,-7.69416441848037,-11.4413234062321,-3.56003885453269,-16.049144862745
0.248046875,-6.81392021981917,-17.6854131314592,-6.97181184563138,-8.65184990523784
0.25,-3.12523033033239,-14.7689882969753,-9.83216776995626,-28.5036574597469
0.251953125,-14.7678009919187,-4.9444968080673,-2.98707315664639,-16.7310951606932
0.25390625,-1.40755328280893,-1.89635363370943,-5.18719417980693,-18.3732397620233
0.255859375,-11.1485111226445,-9.69983806722185,-18.5969906538057,-15.6600918559079
0.2578125,-6.0436134605958,-6.04449812465845,-12.3269041420355,-18.4205649847843
0.259765625,-12.0812287445738,-8.87457881006303,-6.6029146897162,-10.0436153316066
0.26171875,-6.5953801092828,-8.94525231020946,-12.5044242804055,-9.78667082921248
0.263671875,-11.7826923765886,-6.12355830396831,-7.47118870347717,-24.9944243187277
0.265625,-8.25285079691755,-10.8999730461545,-15.2964817476692,-10.6273203957585
0.267578125,-11.7748719525061,-10.0597058689873,-6.52830238069681,-30.5671604796644
0.26953125,-6.22832206880781,-8.82216096119885,-9.91297140435651,-22.2232144975331
0.271484375,-1.09361882227988,-14.731843834401,-19.7866222557525,-15.4645918804143
0.2734375,-9.80142449514289,-10.1503699234465,-12.0725617880387,-14.6538020605625
0.275390625,-15.1930038704188,-16.4735301396068,-22.9333346421372,-24.2385263219852
0.27734375,-12.8557287739397,-11.5838791658275,-14.3817761434195,-20.3993771208316
0.279296875,-20.2702919710825,-20.6416701794651,-14.4717524026413,-10.3817463993222
0.28125,-3.9414027144582,-10.3507715566134,-17.5439810450104,-21.9841240070314
0.283203125,-12.7888020569271,-9.21410237823061,-10.7557178859392,-16.9035097867785
0.28515625,-6.97252854810277,-5.84533060216341,-13.7384250914378,-12.2434893251799
0.287109375,-11.4704360765845,-8.06867555448509,-12.1035517964182,-32.9230817982668
0.2890625,-10.9574648217169,-17.4475240198942,-6.08972860986085,-12.6578775693385
0.291015625,-22.8330770213351,-16.8345195395062,-4.87843919149105,-11.0846226533665
0.29296875,-1.57759254167726,-10.8824139262181,-9.89877096850222,-9.44074167163683
0.294921875,-6.37680493693131,-19.4146599765106,-10.0068477206582,-12.4543029771092
0.296875,-6.29875215889011,-12.2619557223288,-12.2513840649532,-11.4739152269061
0.298828125,-10.4670673995976,-19.8762974189583,-11.615227138524,-42.1912490717145
0.30078125,-8.90858898435654,-14.9603263190771,-13.9104746735275,-12.6044993558409
0.302734375,-5.63404741418927,-23.355161874405,-10.9498155718147,-8.9675304664679
0.3046875,-11.5608236316326,-11.3545857908355,-18.9816208957523,-13.1814662099048
0.306640625,-10.279323254399,-12.3433316866788,-11.241707831592,-15.8144944122442
0.30859375,-11.4515991760032,-13.8315428590158,-10.3197257366174,-14.9007962696909
0.310546875,-5.3671435215436,-13.1135650180275,-7.13278856285104,-21.0754317787659
0.3125,-6.78615647795227,-5.87453459575047,-8.79318589799252,-8.50073430308485
0.314453125,-7.87221306755487,-16.0039006587016,-16.1751674103671,-15.0067296230917
0.31640625,-11.4100360172066,-10.5159052619494,-10.6710277965389,-20.9494844722413
0.318359375,-10.7484530499813,-21.9929228939383,-20.18619683101,-24.0968766091045
0.3203125,-7.45857498323676,-18.4641643478917,-13.0448457225329,-14.6768110639603
0.322265625,-15.9563432956624,-12.4490118597585,-25.008767283467,-16.0424062101128
0.32421875,-6.46275603173905,-15.6557796433294,-7.78676672693113,-19.8711149583209
0.326171875,-11.1597883441716,-13.4286970474638,-20.0934365453448,-18.8567253673234
0.328125,-14.9508108905956,-9.58221563898635,-10.7577082171252,-13.3376896989009
0.330078125,-11.3193459350551,-12.8821613853865,-20.4127931123036,-16.5257246767828
0.33203125,-11.1484747410209,-8.7061184224839,-12.5419857834901,-32.2348476028716
0.333984375,-17.3666159151001,-11.7491187443313,-9.53213060174072,-12.5834702306059
0.3359375,-7.59007762732125,-13.979318787034,-8.73128806621012,-13.8519849260731
0.337890625,-20.0872727836612,-3.85119425569435,-10.0782983845959,-15.0143813561471
0.33984375,-7.37037401262031,-10.3432203506612,-9.05034369064503,-14.3654341938218
0.341796875,-14.9806484076365,-27.1927167565044,-11.4888280332309,-17.7653323376277
0.34375,-8.23614886328607,-10.3806398274827,-22.6245296035957,-12.2401510809307
0.345703125,-8.79924044033426,-17.5209629410579,-11.8052362868325,-16.2918737161184
0.34765625,-16.5651199632073,-27.9730684330033,-12.5996817800876,-19.5495973406236
0.349609375,-12.9837498445779,-16.8078634115946,-9.55338624055337,-16.3954027958933
0.3515625,-13.9752734579512,-7.8445850562501,-14.7721933230026,-21.6837181101693
0.353515625,-8.34072106869159,-8.51752205377149,-12.489381148569,-21.6626793995885
0.35546875,-5.63400653406405,-9.19376059670544,-17.3120347865112,-17.4130556134055
0.357421875,-5.19951196273244,-8.95038762475974,-11.5640863861086,-15.5894267397763
0.359375,-9.87622946155008,-27.356733821421,-12.3917561020919,-12.645420229164
0.361328125,-8.76877473345472,-7.96772115478714,-9.33668454783756,-27.0086050105337
0.36328125,-2.94161303948635,-8.65765529602313,-8.02328580803569,-13.8015553056609
0.365234375,-10.9481241747869,-23.502895307525,-9.55023248279413,-7.18832572859759
0.3671875,-4.73828456916657,-15.2166908074041,-24.1918915673763,-16.7147947408403
0.369140625,-12.3112788018541,-10.9845523933198,-16.9124556045732,-16.4392398091276
0.37109375,-6.08318106760612,-8.19893208532708,-4.29200521349659,-11.2402008339199
0.373046875,-7.9088040516611,-12.3239480841289,-16.4718205528518,-20.0802039910467
0.375,-8.38575135414548,-13.7864644712097,-7.62834357211163,-15.9440564532891
0.376953125,-3.36069315053095,-4.2795873068344,-7.57045303635685,-13.4225030999579
0.37890625,-10.6763225133512,-28.8614044587576,-11.5301596649287,-11.1918757967107
0.380859375,-6.24684308080277,-17.4674130152006,-15.9589150667451,-14.5428543046789
0.3828125,-7.78761713821667,-11.9646391683734,-29.4033203184743,-21.409677700148
0.384765625,-8.98796279339713,-13.8424111109012,-17.3376251386159,-16.6655161074139
0.38671875,-7.54926463302245,-21.3173163833555,-7.2986374416123,-12.2114864677425
0.388671875,-12.8245455676622,-25.0013680842407,-7.54576049513252,-15.3844584934859
0.390625,-3.69003443818679,-8.99236427230662,-8.03363464841542,-16.0941739353493
0.392578125,-12.832710078781,-15.0836984964169,-9.99323230557417,-20.6026018702671
0.39453125,-8.6022441544355,-14.1705230342708,-10.0617819323422,-25.5764634421038
0.396484375,-15.1093245410595,-14.2990741823437,-17.4562862005113,-19.3078390339594
0.3984375,-12.976872096563,-18.778049758757,-17.8909549956413,-21.3185007535353
0.400390625,-6.19629630033053,-15.4926375620921,-21.6492278988521,-13.0909194014154
0.40234375,-14.3352166667482,-17.353117519026,-16.5817052702877,-18.4101251701976
0.404296875,-5.86180328891355,-6.44453992127497,-9.45420404951752,-11.3516859421895
0.40625,-10.731909637901,-8.9890289664896,-16.9647334715897,-13.1405205614982
0.408203125,-28.4553646253001,-17.47711332764,-25.4623226676049,-16.724574312077
0.41015625,-20.3809152810733,-9.87678902869352,-11.9502693234261,-16.5012177739301
0.412109375,-12.4635794484373,-11.6693549747367,-22.3370755990784,-20.0454496768068
0.4140625,-9.94048800668446,-13.0438863055643,-34.6027348131744,-13.1469957737586
0.416015625,-7.54947340226263,-13.5537421846612,-8.12707606820809,-20.533119593253
0.41796875,-13.5555557633276,-13.5589776564678,-14.5664180964269,-13.0537294064265
0.419921875,-10.503822495263,-16.5794868026359,-28.4820494261956,-17.1821536536649
0.421875,-7.12989420039424,-13.7897866705168,-7.48813933589526,-18.5165879342467
0.423828125,-6.10685496733597,-17.1929266431055,-10.6857809854454,-21.5497862237108
0.42578125,-23.5612099522224,-8.14478726632521,-12.5086134297832,-18.4991720352044
0.427734375,-12.4768638605965,-9.50524478549568,-14.1925019206684,-22.7177161391322
0.4296875,-13.3987143551879,-12.635107584669,-12.7263076947454,-28.7839330270634
0.431640625,-18.5188961185417,-14.9985247155977,-11.2065067403952,-12.2291054622759
0.43359375,-9.69992523597211,-17.6424080581369,-12.3360847590101,-20.9538782694655
0.435546875,-10.4529693825347,-21.7043486145782,-12.1998566741664,-17.2804346831968
0.4375,-18.8649597522688,-14.3941516743487,-15.1111972929847,-15.5035049857435
0.439453125,-10.1196215743869,-12.9894882733101,-26.2217067628315,-17.8034217640573
0.44140625,-21.2005585228839,-14.5004860528251,-12.1810693006979,-16.6751953589388
0.443359375,-21.4143437800899,-23.5778786576911,-17.9626294797599,-21.1396463132332
0.4453125,-15.3241765252442,-18.0538179308658,-14.8041335100189,-19.9230978484571
0.447265625,-8.5977060091944,-12.4713315672189,-11.8535049384426,-15.5316414031635
0.44921875,-4.22002176909602,-25.8813425528742,-9.12138311937427,-29.1845282454482
0.451171875,-15.1238841965064,-37.5976014721882,-9.7420697013358,-22.4736071806925
0.453125,-9.41833862296356,-22.0192772732396,-11.73114309219,-13.2317819449008
0.455078125,-17.0099533373844,-15.3165090383316,-15.4222162340384,-31.0644174569488
0.45703125,-19.321177527627,-13.4600889741068,-22.5577248699629,-23.2187473727249
0.458984375,-10.4530344084846,-5.21094432104324,-10.9048788561784,-32.949064582469
0.4609375,-33.4086575697639,-16.3029696142008,-21.7085365561176,-21.6183458886731
0.462890625,-5.54290289256199,-13.0782332353534,-13.8182108653077,-15.5811569145196
0.46484375,-14.0253732766395,-20.2175458140129,-25.8745603562008,-20.2091835041062
0.466796875,-21.8507596365345,-20.5999601587108,-11.7806222930983,-28.9440781353107
0.46875,-18.1513208690975,-15.7627044716387,-16.5601161384199,-18.0911829159769
0.470703125,-11.827237576678,-11.5979667582325,-15.6621920386474,-13.9637004929228
0.47265625,-13.0963738967148,-11.9305112919712,-13.7823567823982,-17.5004258913771
0.474609375,-11.2690089297948,-18.6489884912517,-23.076247067428,-27.8536816937872
0.4765625,-8.99681207689182,-12.5368807931123,-14.1944996173246,-11.8372991427649
0.478515625,-13.4692681084592,-11.3397816533188,-17.5987270505683,-21.1703513922229
0.48046875,-11.9643843484027,-18.610757686718,-21.566466357916,-19.1838991488276
0.482421875,-15.45920102718,-19.5918408290906,-16.0886890990706,-20.4963106623461
0.484375,-15.9309796933719,-22.6173893514416,-15.4715106691527,-18.2304147489467
0.486328125,-9.06404100901957,-15.3703991121052,-17.9393739704323,-16.0185149715961
0.48828125,-14.8453234872571,-14.7371114443853,-9.83933451496952,-20.5859819924168
0.490234375,-8.81378457221136,-15.6577555055135,-18.2670866107021,-16.1214415900818
0.4921875,-13.6924863916426,-16.5941005920949,-19.7538548453884,-11.9985635803998
0.494140625,-7.95952396995166,-19.6637810318988,-17.0729910265784,-22.1531962823038
0.49609375,-22.787637358761,-23.310175821947,-14.6556857061378,-25.548906506025
0.498046875,-15.052500984808,-12.5378171661579,-19.5536388167363,-21.4695721159322
0.5,-12.4535027993476,-16.7014182595279,-24.2297433672023,-27.8948587555436
0.501953125,-31.1804535549907,-14.1211230083522,-15.3492868273606,-31.761281075865
0.50390625,-14.9073987630896,-13.6845718366189,-28.0008342057288,-21.608698133098
0.505859375,-9.99974462018537,-18.0262651400374,-18.9541255410497,-16.6781843406418
0.5078125,-14.7150131441023,-16.8996422534845,-17.5644554826115,-14.7577189784563
0.509765625,-13.3813558070587,-17.6014524204062,-22.3704188025125,-19.1203146805502
0.51171875,-43.8155294434611,-14.7409330508032,-16.3378295628562,-33.7338042389451
0.513671875,-14.105984431031,-40.2208225062661,-14.6505772714503,-19.815468630208
0.515625,-18.9752998697209,-13.8941848703934,-12.9706118382214,-20.9244815590664
0.517578125,-10.9361117817261,-18.8478250639319,-17.0123954832966,-29.3441128190057
0.51953125,-22.432251502151,-17.0699908058663,-18.043811176729,-16.0946713168808
0.521484375,-14.3586458382292,-18.4342096086475,-23.8139590847046,-17.8196293051389
0.5234375,-15.5850888997054,-20.7331036337406,-16.1726115326162,-17.2991571117936
0.525390625,-14.1662739049838,-12.6286851608157,-16.6930394397209,-15.0330339706658
0.52734375,-17.6361589583692,-19.3882322756587,-17.3163640457699,-23.387521899464
0.529296875,-32.2887693331773,-22.6793978994738,-15.289257002868,-26.2623887933184
0.53125,-14.5442044590619,-11.6617182100237,-32.0321803249304,-19.8751390937304
0.533203125,-12.9644809833107,-18.0381654043531,-16.0961637099966,-23.6233601993155
0.53515625,-8.97265781873177,-16.0188067302768,-11.8876328987518,-25.806376482131
0.537109375,-15.494783897433,-19.3087614365096,-12.5715845655475,-26.334913790963
0.5390625,-10.2768760279283,-17.9602678997027,-16.0680417041411,-19.8652255329547
0.541015625,-9.99206175338117,-20.1605742679743,-17.9073392254272,-22.3482149992123
0.54296875,-21.1927315008686,-11.4066359155752,-18.762532008329,-24.1372931010427
0.544921875,-10.4905887202293,-9.37713816996464,-13.1341028189309,-27.6001906358766
0.546875,-13.1467281795176,-24.7504948567442,-19.0392837090352,-24.8589947021757
0.548828125,-29.2118149656487,-13.4812765394099,-26.1710483619143,-39.019984975034
0.55078125,-12.7663365959755,-12.5015022246841,-21.1727561179454,-28.162800259025
0.552734375,-34.08947535231,-20.2578933815292,-25.8695170772275,-17.623344251779
0.5546875,-13.666785285103,-25.6013603522456,-18.9226991505564,-18.4986830699558
0.556640625,-13.7533772579614,-19.9461075494472,-18.5615262861466,-24.4649024911707
0.55859375,-16.8557821019023,-13.7222683735936,-15.3299931226969,-24.8892659321234
0.560546875,-23.4205735208791,-30.1588912441442,-19.9998532680807,-18.5378650726011
0.5625,-23.0086141061347,-25.6698302464146,-27.6040195561333,-15.1511841006398
0.564453125,-23.570847083559,-21.5202481277939,-23.9614279624234,-21.9594911534936
0.56640625,-24.1429888374154,-21.1073288194834,-21.4460791088742,-16.356236309242
0.568359375,-31.628740072222,-19.1344017025788,-24.2338414458021,-20.8358761024824
0.5703125,-17.6035066773832,-42.5646963792735,-23.5223693217103,-19.6641570960305
0.572265625,-13.7633119373414,-17.0411122424282,-29.3906603589218,-32.0603868125285
0.57421875,-16.4231741947035,-16.9740345104069,-21.3263349827952,-20.6636180973636
0.576171875,-22.2025564211857,-17.1233453005449,-25.143502666661,-21.6891965200199
0.578125,-22.7850878976694,-11.6010134397341,-18.4832802030966,-27.7626991232477
0.580078125,-11.0320582314532,-20.524135494135,-19.7695967255307,-24.5941194560848
0.58203125,-12.6415871079478,-35.0899853643055,-18.6739266434649,-26.4515303134742
0.583984375,-17.329007643333,-37.306435401024,-12.9738146352734,-20.9822535612684
0.5859375,-16.7104248035753,-19.3842256632199,-23.2865297090868,-31.346527379282
0.587890625,-12.3082060753159,-21.5814714913073,-14.8515635319264,-26.2819286645612
0.58984375,-17.1783207953039,-17.7374668143711,-14.2828698405454,-24.1632461566697
0.591796875,-21.6595831022055,-20.3342760609716,-18.7261178454098,-21.7576727430212
0.59375,-13.0656159872779,-28.1718880620143,-19.4830669641133,-19.8625235326449
0.595703125,-12.8366802674893,-22.0491164597771,-21.4690210089809,-18.3781131286246
0.59765625,-23.8414994194481,-21.8951141253147,-18.2880233698623,-26.2853839077657
0.599609375,-12.8762456430175,-20.0564305221947,-14.8617144830683,-20.1001791182333
0.6015625,-15.0946512981816,-41.8237235779049,-21.1520018061041,-24.9977882656528
0.603515625,-17.7693783684287,-23.3067192116144,-18.8131671684981,-17.5412832445077
0.60546875,-17.2229761836159,-39.3501632390084,-17.4875469861149,-26.4331497382807
0.607421875,-24.7898520807906,-24.4430100715714,-18.6197051308557,-19.3148560773753
0.609375,-19.220487319447,-18.6679499354683,-24.86975021381,-22.9150903961269
0.611328125,-16.9170611214218,-23.5621783574362,-22.8132654651041,-21.1558495621159
0.61328125,-18.197672718075,-16.0852245802214,-15.4359619804018,-19.9538753956019
0.615234375,-23.5343774997557,-24.6883730000465,-16.8922190042483,-31.024268499755
0.6171875,-16.6737305586206,-22.3584653859657,-16.5029649420527,-26.3464853928001
0.619140625,-13.6990771864896,-19.7112747628807,-18.0680850936369,-22.5323248742663
0.62109375,-19.5649203661445,-29.8365388585469,-30.5244958329154,-32.8198396277314
0.623046875,-33.7783090278376,-34.1764965870859,-24.0640842590604,-22.2191041279692
0.625,-17.0643557491264,-29.190628282148,-19.3665505393298,-21.2807650574912
0.626953125,-18.4674857085783,-17.485985375578,-23.4006038027161,-20.7543958015454
0.62890625,-25.1464548668717,-21.8931733782257,-22.1361116282174,-23.6748247868814
0.630859375,-26.5088412577596,-31.0224120215327,-17.9968601194147,-26.8786767923231
0.6328125,-16.1789567641684,-29.2132302549837,-25.4212446939014,-24.5831747769067
0.634765625,-22.64683686654,-30.9581079194557,-22.5254339425502,-24.6427974539161
0.63671875,-19.1626385229987,-21.916237637381,-26.0397115804285,-27.6217446578588
0.638671875,-18.461536821215,-21.1994102804524,-22.8955577068764,-36.0306635100258
0.640625,-20.2564555693969,-31.3692334272396,-21.56097917353,-28.3699070889626
0.642578125,-16.6851009004844,-38.0244558018104,-15.2944065086011,-16.1285194377221
0.64453125,-12.7027861005384,-19.073177174733,-22.3782541868453,-18.8036260885059
0.646484375,-23.7863732383806,-21.1337478117993,-16.0269865657406,-33.4990500142026
0.6484375,-18.8527989403709,-31.8352748996058,-33.0683255025615,-25.549487562823
0.650390625,-21.8127339764564,-22.197942782754,-22.1258701430107,-22.4571610950246
0.65234375,-19.3605166838422,-25.8118403612608,-17.0558429501708,-23.1789826022076
0.654296875,-13.9778037425759,-47.9705089508877,-37.7278430197497,-24.3798633111213
0.65625,-13.8600446705924,-20.4772091566805,-19.8517676856747,-23.6841410069059
0.658203125,-15.480216924984,-16.8490860038693,-28.9785290280266,-26.9830504982067
0.66015625,-16.2512164316403,-24.7721730899731,-19.4902196455911,-22.810169162597
0.662109375,-16.2609567134544,-26.0739499062493,-26.7901669805641,-24.2066734852777
0.6640625,-17.7401900303374,-19.050124598836,-20.4612006037759,-24.9269405694073
0.666015625,-23.9299711727997,-27.7197122599032,-23.2855655128141,-34.7121159329904
0.66796875,-27.4423521209549,-22.2502199759418,-23.72641536648,-40.8731997406552
0.669921875,-17.21830090855,-15.410536497304,-15.1150066541734,-22.7306491350786
0.671875,-15.9771958372453,-18.9501115817553,-18.2015978341642,-19.3199958947057
0.673828125,-20.1341016168791,-17.1428386090115,-32.6891877670641,-17.4176398581926
0.67578125,-19.3227820894313,-20.4139304491704,-23.9841048619896,-17.2308006431947
0.677734375,-16.9688606617561,-44.6327746430721,-22.9420590933367,-21.0815570780431
0.6796875,-15.5565213158589,-17.3986620342416,-24.8415004461747,-23.7459027586205
0.681640625,-25.2333381488121,-20.5709825066988,-31.1660084037867,-26.513730964668
0.68359375,-14.2900351731735,-17.5742818424951,-23.1997680143621,-21.2362490697448
0.685546875,-12.6363485854016,-21.3546780544585,-21.8569297846412,-31.2281147036285
0.6875,-12.2854315676196,-28.7945637639622,-19.3956913541391,-23.613764123309
0.689453125,-13.6145088438435,-20.8071129754094,-27.4618545673588,-27.5013471586948
0.69140625,-22.9430644255528,-18.508971405981,-23.9929248751157,-21.1752444752491
0.693359375,-22.5220781692151,-29.762139533289,-30.1370865303548,-22.4130080249857
0.6953125,-21.7489456107738,-21.7761106982613,-25.5604485661716,-34.1807910959329
0.697265625,-18.598336561206,-22.130389352115,-19.6871835076219,-22.6053385798936
0.69921875,-26.3473594259748,-23.7451243637473,-23.0652644381284,-31.8951045748034
0.701171875,-16.4846446088482,-18.2843700486556,-17.2185905524927,-28.868441056141
0.703125,-25.0311378894193,-25.2358398461886,-36.1451242636032,-39.1641926014402
0.705078125,-22.2018666684812,-25.0342726856602,-27.782772751331,-27.0680546273866
0.70703125,-14.1478946392134,-22.2205013486381,-25.4762532204104,-42.6994995470853
0.708984375,-32.8379341411945,-29.1065452936548,-18.370717833315,-26.3272166209815
0.7109375,-21.7856373699526,-20.8850980968048,-21.3791601826371,-32.0063709653095
0.712890625,-22.2142245426609,-32.6411626360617,-23.4368049116868,-34.4973826064777
0.71484375,-14.0220922856678,-22.12084974005,-34.8352531051198,-39.5259431804254
0.716796875,-27.5992510308264,-31.7929034362071,-22.0749103181516,-35.0811088425708
0.71875,-17.043425595922,-19.4633813817481,-27.2528304704245,-39.5347746659123
0.720703125,-16.4544025414954,-20.6809729049563,-22.3877444336304,-26.7760735266736
0.72265625,-27.84656839351,-21.024877258786,-35.723683768232,-23.1541203009525
0.724609375,-16.6746326625146,-19.3846891540313,-17.842462424235,-30.3309195498081
0.7265625,-20.9956482457129,-24.6625608871105,-31.766497952265,-25.0680835897726
0.728515625,-17.4415958282594,-20.1895061173224,-23.0650096494669,-25.13056458057
0.73046875,-30.7080155727239,-26.2344590060686,-27.0217000036213,-27.6066064681764
0.732421875,-22.6524330838371,-20.1666354092746,-29.7108044964293,-23.6803625080752
0.734375,-18.0058009736669,-26.2508358500308,-21.5089016232101,-34.5430265568018
0.736328125,-21.3611256165648,-27.6561719556383,-31.9036876695551,-24.881471430395
0.73828125,-35.18767630967,-27.9578779217323,-26.2005944602109,-23.1919142020767
0.740234375,-30.7942141405231,-22.611931935276,-33.5783479678034,-27.8641129599615
0.7421875,-21.4366558534995,-16.0291090294212,-20.9814232032343,-24.2035748145571
0.744140625,-22.7864368424366,-37.2394173854453,-26.5481327520047,-41.9301752376368
0.74609375,-27.5002199411098,-39.5359518049412,-31.9574589436491,-20.7398303667962
0.748046875,-23.1089358263885,-31.0331143832281,-18.8915557269269,-29.9057828690808

